An online sequence-to-sequence model for noisy speech recognition

Generative models have long been the dominant approach for speech recognition. The success of these models however relies on the use of sophisticated recipes and complicated machinery that is not easily accessible to non-practitioners. Recent innovations in Deep Learning have given rise to an alternative - discriminative models called Sequence-to-Sequence models, that can almost match the accuracy of state of the art generative models. While these models are easy to train as they can be trained end-to-end in a single step, they have a practical limitation that they can only be used for offline recognition. This is because the models require that the entirety of the input sequence be available at the beginning of inference, an assumption that is not valid for instantaneous speech recognition. To address this problem, online sequence-to-sequence models were recently introduced. These models are able to start producing outputs as data arrives, and the model feels confident enough to output partial transcripts. These models, like sequence-to-sequence are causal - the output produced by the model until any time, $t$, affects the features that are computed subsequently. This makes the model inherently more powerful than generative models that are unable to change features that are computed from the data. This paper highlights two main contributions - an improvement to online sequence-to-sequence model training, and its application to noisy settings with mixed speech from two speakers.

==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven K�hler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> figures/multitimit_25_dev.txt <==
0	100
5740	93.75896454
5740	93.75896454
5740	93.75896454
5740	93.75896454
11886	97.24142456
11886	97.24142456
11886	97.24142456
11886	97.24142456
17904	96.7718811
17904	96.7718811
17904	96.7718811
23807	95.66975403
23807	95.66975403
23807	95.66975403
23807	95.66975403
29716	90.79170227
29716	90.79170227
29716	90.79170227
29716	90.79170227
35655	83.26594543
35655	83.26594543
35655	83.26594543
35655	83.26594543
35655	83.26594543
35655	83.26594543
41697	78.45310974
41697	78.45310974
41697	78.45310974
41697	78.45310974
47739	67.13186646
47739	67.13186646
47739	67.13186646
47739	67.13186646
53719	69.65567017
53719	69.65567017
53719	69.65567017
53719	69.65567017
59883	73.00117493
59883	73.00117493
59883	73.00117493
59883	73.00117493
65834	62.48206711
65834	62.48206711
65834	62.48206711
65834	62.48206711
71892	71.31864166
71892	71.31864166
71892	71.31864166
71892	71.31864166
77910	80.85300446
77910	80.85300446
77910	80.85300446
77910	80.85300446
83837	64.43849945
83837	64.43849945
83837	64.43849945
83837	64.43849945
89564	60.28433609
89564	60.28433609
89564	60.28433609
95257	61.37994003
95257	61.37994003
95257	61.37994003
95257	61.37994003
95257	61.37994003
101307	79.11177826
101307	79.11177826
101307	79.11177826
101307	79.11177826
107363	69.50567627
107363	69.50567627
107363	69.50567627
107363	69.50567627
113540	81.02256775
113540	81.02256775
113540	81.02256775
113540	81.02256775
119156	66.29711914
119156	66.29711914
119156	66.29711914
119156	66.29711914
124787	58.46484756
124787	58.46484756
124787	58.46484756
130690	68.59918976
130690	68.59918976
130690	68.59918976
130690	68.59918976
136754	66.23842621
136754	66.23842621
136754	66.23842621
136754	66.23842621
136754	66.23842621
142947	60.62345123
142947	60.62345123
142947	60.62345123
142947	60.62345123
149106	59.73653412
149106	59.73653412
149106	59.73653412
149106	59.73653412
155135	54.72805405
155135	54.72805405
155135	54.72805405
155135	54.72805405
161167	50.54780197
161167	50.54780197
161167	50.54780197
161167	50.54780197
161167	50.54780197
167241	47.01969528
167241	47.0262146
167241	47.01969528
173516	49.45219803
173516	49.45219803
173516	49.45219803
173516	49.45219803
173516	49.45219803
179785	48.27833557
179785	48.27833557
179785	48.27833557
179785	48.27833557
179785	48.27833557
186069	47.1240387
186069	47.1240387
186069	47.1240387
186069	47.1240387
192460	49.38046265
192460	49.38046265
192460	49.38046265
192460	49.38046265
198663	51.03039169
198663	51.03039169
198663	51.03039169
198663	51.03039169
205050	45.02412796
205050	45.02412796
205050	45.02412796
205050	45.02412796
211385	49.60871124
211385	49.60871124
211385	49.60871124
211385	49.60871124
217650	42.53293228
217650	42.53293228
217650	42.53293228
217650	42.53293228
223805	42.47423935
223805	42.47423935
223805	42.47423935
223805	42.47423935
223805	42.47423935
229915	41.67210007
229915	41.67210007
229915	41.67210007
229915	41.67210007
236135	41.56123734
236135	41.56123734
236135	41.56123734
236135	41.56123734
242443	40.9743042
242443	40.9743042
242443	40.9743042
242443	40.9743042
248713	43.11986542
248713	43.11986542
248713	43.11986542
248713	43.11986542
255012	44.42415619
255012	44.42415619
255012	44.42415619
255012	44.42415619
255012	44.42415619
261302	42.55249786
261302	42.55249786
261302	42.55249786
261302	42.55249786
267493	40.53736877
267493	40.53736877
267493	40.53736877
267493	40.53736877
267493	40.53736877
273669	41.57427979
273669	41.57427979
273669	41.57427979
273669	41.57427979
273669	41.57427979
280010	42.36989594
280010	42.36989594
280010	42.36989594
280010	42.36989594
280010	42.36989594
286289	42.02426147
286289	42.02426147
286289	42.02426147
286289	42.02426147
292674	41.01995468
292674	41.01995468
292674	41.01995468
299117	42.70901108
299117	42.70901108
299117	42.70901108
299117	42.70901108
299117	42.70901108
305425	41.01343536
305425	41.01343536
305425	41.01343536
305425	41.01343536
305425	41.01343536
311684	40.25042343
311684	40.25042343
311684	40.25042343
311684	40.25042343
311684	40.25042343
317932	40.45258713
317932	40.45258713
317932	40.45258713
317932	40.45258713
317932	40.45258713
324278	39.54610825
324278	39.54610825
324278	39.54610825
324278	39.54610825
330385	40.73953247
330385	40.73953247
330385	40.73953247
330385	40.73953247
336619	38.91352463
336619	38.91352463
336619	38.91352463
336619	38.91352463
336619	38.91352463
342968	38.95265579
342968	38.95265579
342968	38.95265579
342968	38.95265579
349375	38.84178925
349375	38.84178925
349375	38.84178925
349375	38.84178925
349375	38.84178925
355691	38.48310852
355691	38.48310852
355691	38.48310852
361905	38.93309021
361905	38.93309021
368106	38.54832458
368106	38.54832458
368106	38.54832458
368106	38.54832458
368106	38.54832458
374455	38.20268631
374455	38.20268631
374455	38.20268631
374455	38.20268631
374455	38.20268631
380863	37.99399948
380863	37.99399948
380863	37.99399948
387308	37.58314896
387308	37.58314896
387308	37.58314896
387308	37.58314896
387308	37.58314896
393611	37.1396904
393611	37.1396904
393611	37.1396904
393611	37.1396904
399935	37.78531265
399935	37.78531265
399935	37.78531265
399935	37.78531265
406228	37.1396904
406228	37.1396904
406228	37.1396904
406228	37.1396904
412528	36.37015915
412528	36.37015915
412528	36.37015915
412528	36.37015915
412528	36.37015915
418808	36.08321381
418808	36.08321381
418808	36.08321381
418808	36.08321381
425034	36.53971481
425034	36.53971481
425034	36.53971481
425034	36.53971481
431392	35.90061188
431392	35.90061188
431392	35.90061188
431392	35.90061188
437657	36.29190063
437657	36.29190063
437657	36.29190063
437657	36.29190063
443971	36.27885818
443971	36.27885818
443971	36.27885818
450278	36.20059967
450278	36.20059967
450278	36.20059967
450278	36.20059967
456575	36.08321381
456575	36.08321381
462911	35.26803207
462911	35.26803207
462911	35.26803207
462911	35.26803207
469366	34.80500793
469366	34.80500793
469366	34.80500793
469366	34.80500793
475799	35.15064621
475799	35.15064621
475799	35.15064621
475799	35.15064621
482216	34.55719376
482216	34.55719376
482216	34.55719376
482216	34.55719376
488327	34.62240601
488327	34.62240601
488327	34.62240601
488327	34.62240601
488327	34.62240601
494682	34.87674332
494682	34.87674332
500541	34.08112717
500541	34.08112717
500541	34.08112717
500541	34.08112717
506515	34.7202301
506515	34.7202301
506515	34.7202301
506515	34.7202301
512317	34.08112717
512317	34.08112717
512317	34.08112717
512317	34.08112717
518205	34.37459183
518205	34.37459183
518205	34.37459183
518205	34.37459183
523834	33.97026062
523834	33.97026062
523834	33.97026062
523834	33.97026062
523834	33.97026062
529671	34.10721207
529671	34.10721207
529671	34.10721207
529671	34.10721207
535593	33.48115158
535593	33.48115158
535593	33.48115158
535593	33.48115158
541618	33.56593323
541618	33.56593323
541618	33.56593323
541618	33.56593323
547612	33.83983231
547612	33.83983231
547612	33.83983231
547612	33.83983231
553557	34.1137352
553557	34.1137352
553557	34.1137352
553557	34.1137352
559353	33.26594543
559353	33.26594543
559353	33.26594543
559353	33.26594543
565337	33.38985443
565337	33.38985443
565337	33.38985443
565337	33.38985443
571402	33.08986664
571402	33.08986664
571402	33.08986664
571402	33.08986664
571402	33.08986664
577453	33.14203644
577453	33.14203644
577453	33.14203644
583407	32.7507515
583407	32.7507515
583407	32.7507515
583407	32.7507515
589263	33.46158981
589263	33.46158981
589263	33.46158981
589263	33.46158981
589263	33.46158981
595177	35.16368866
595177	35.16368866
595177	35.16368866
601219	37.75270462
601219	37.75270462
601219	37.75270462
607422	32.71814346
607422	32.71814346
607422	32.71814346
607422	32.71814346
613549	32.58771515
613549	32.58771515
613549	32.58771515
613549	32.58771515
619622	33.64418793
619622	33.64418793
619622	33.64418793
619622	33.64418793
625603	33.5333252
625603	33.5333252
625603	33.5333252
625603	33.5333252
631660	33.53984451
631660	33.53984451
631660	33.53984451
631660	33.53984451
637743	33.48115158
637743	33.48115158
637743	33.48115158
637743	33.48115158
643767	31.75296783
643767	31.75296783
643767	31.75296783
643767	31.75296783
649804	32.08555984
649804	32.08555984
649804	32.08555984
649804	32.08555984
655824	31.99426079
655824	31.99426079
655824	31.99426079
655824	31.99426079
661880	32.6529274
661880	32.6529274
661880	32.6529274
661880	32.6529274
667896	38.90048218
667896	38.90048218
667896	38.90048218
673762	32.75727081
673762	32.75727081
673762	32.75727081
679627	31.59645271
679627	31.59645271
679627	31.59645271
685554	32.15729904
685554	32.15729904
685554	32.15729904
685554	32.15729904
691567	32.20946884
691567	32.22903442
691567	32.20946884
697566	32.01382446
697566	32.01382446
697566	32.01382446
703538	33.65071106
703538	33.65071106
703538	33.65071106
703538	33.65071106
709563	32.52249908
709563	32.52249908
709563	32.52249908
715657	38.97221756
715657	38.97221756
715657	38.97221756
715657	38.97221756
721662	42.75466156
721662	42.75466156
721662	42.75466156
721662	42.75466156
727552	40.41998291
727552	40.41998291
727552	40.41998291
727552	40.41998291
733443	39.85913467
733443	39.85913467
739456	47.5544548
739456	47.5544548
739456	47.5544548
739456	47.5544548
739456	47.5544548
745345	32.4246788
745345	32.4246788
745345	32.4246788
745345	32.4246788
751218	44.68501282
751218	44.68501282
751218	44.68501282
757022	41.99165344
757022	42.02426147
757022	41.99165344
762889	40.87648392
762889	40.87648392
762889	40.86996078
762889	40.87648392
768610	41.37211609
768610	41.37211609
768610	41.37211609
768610	41.37211609
774414	43.40028763
774414	43.40028763
774414	43.40028763
774414	43.40028763
780303	36.06364822
780303	36.06364822
780303	36.06364822
780303	36.06364822
786200	39.20046997
786200	39.20046997
786200	39.20046997
786200	39.20046997
792122	39.85913467
792122	39.85913467
792122	39.85913467
798161	38.93960953
798161	38.93960953
798161	38.93960953
804137	37.98748016
804137	37.98748016
804137	37.98748016
810017	35.34629059
810017	35.34629059
810017	35.34629059
815909	37.81792068
815909	37.81792068
815909	37.81792068
821756	36.57884598
821756	36.57884598
821756	36.57884598
827522	35.38541794
827522	35.38541794
827522	35.38541794
833284	37.02230453
833284	37.02230453
833284	37.02230453
833284	37.02230453
839110	36.80057526
839110	36.80057526
845106	35.64627457
845106	35.64627457
845106	35.64627457
845106	35.64627457
851156	34.27024841
851156	34.27024841
851156	34.27024841
851156	34.27024841
856997	34.02895355
856997	34.02895355
856997	34.02895355
862842	34.82457352
862842	34.82457352
862842	34.82457352
862842	34.82457352
868910	32.54206467
868910	32.54206467
868910	32.54206467
874987	33.27898788
874987	33.27898788
874987	33.27898788
874987	33.27898788
881005	30.83996391
881005	30.83996391
881005	30.83996391
886900	31.59645271
886900	31.59645271
886900	31.59645271
892740	31.34863663
892740	31.34863663
892740	31.34863663
898738	30.66388512
898738	30.66388512
898738	30.66388512
904800	29.86826706
904800	29.86826706
904800	29.86826706
910945	30.83344269
910945	30.83344269
910945	30.83344269
910945	30.83344269
917172	30.2073822
917172	30.2073822
917172	30.2073822
917172	30.2073822
923324	30.39650536
923324	30.39650536
923324	30.39650536
929602	30.37041855
929602	30.37041855
929602	30.37041855
929602	30.37041855
935955	29.58784485
935955	29.58784485
935955	29.58784485
935955	29.58784485
942299	30.16825294
942299	30.16825294
942299	30.16825294
942299	30.16825294
942299	30.16825294
948632	29.71175194
948632	29.71175194
948632	29.71175194
955008	29.73783684
955008	29.73783684
955008	29.73783684
955008	29.73783684
961370	29.34654999
961370	29.34654999
961370	29.34654999
961370	29.34654999
961370	29.34654999
967707	29.41828537
967707	29.41828537
967707	29.41828537
967707	29.41828537
967707	29.41828537
974005	29.69870949
974005	29.69870949
974005	29.69870949
974005	29.69870949
980356	29.49002266
980356	29.49002266
980356	29.49002266
980356	29.49002266
986649	29.67262268
986649	29.67262268
986649	29.67262268
986649	29.67262268
992965	29.77044487
992965	29.77044487
992965	29.77044487
992965	29.77044487
999093	30.05086708
999093	30.05086708
999093	30.05086708
999093	30.05086708
1005396	29.44437218
1005396	29.44437218
1005396	29.44437218
1011718	29.7508812
1011718	29.7508812
1011718	29.7508812
1018062	29.70523071
1018062	29.70523071
1018062	29.70523071
1018062	29.70523071
1024332	29.51610756
1024332	29.51610756
1024332	29.51610756
1030559	29.48350143
1030559	29.48350143
1030559	29.48350143
1036787	30.11608124
1036787	30.11608124
1036787	30.11608124
1043067	29.90087318
1043067	29.90087318
1043067	29.90087318
1043067	29.90087318
1049393	29.66610146
1049393	29.66610146
1049393	29.66610146
1049393	29.66610146
1049393	29.66610146
1055739	29.62045097
1055739	29.62045097
1055739	29.62045097
1055739	29.62045097
1062155	30.25955391
1062155	30.25955391
1062155	30.25955391
1062155	30.25955391
1062155	30.25955391
1068436	29.79652977
1068436	29.79652977
1068436	29.79652977
1068436	29.79652977
1068436	29.79652977
1074767	29.59436607
1074767	29.59436607
1074767	29.59436607
1074767	29.59436607
1081018	29.69218636
1081018	29.69218636
1081018	29.69218636
1081018	29.69218636
1081018	29.69218636
1087306	29.54219437
1087306	29.54219437
1087306	29.54219437
1087306	29.54219437
1093635	29.17047119
1093635	29.17047119
1093635	29.17047119
1100002	29.45741463
1100002	29.45741463
1100002	29.45741463
1100002	29.45741463
1106351	29.54219437
1106351	29.54219437
1106351	29.54219437
1106351	29.54219437
1106351	29.54219437
1112630	29.92695999
1112630	29.92695999
1112630	29.92695999
1119032	29.88130951
1119032	29.88130951
1119032	29.88130951
1119032	29.88130951
1125337	29.77696609
1125337	29.77696609
1125337	29.77696609
1125337	29.77696609
1125337	29.77696609
1131618	29.51610756
1131618	29.51610756
1131618	29.51610756
1131618	29.51610756
1137976	29.74435806
1137976	29.74435806
1137976	29.74435806
1144275	29.57480049
1144275	29.57480049
1144275	29.57480049
1150661	29.67262268
1150661	29.67262268
1150661	29.67262268
1150661	29.67262268
1150661	29.67262268
1156950	29.99217415
1156950	29.99217415
1156950	29.99217415
1156950	29.99217415
1163307	29.66610146
1163307	29.66610146
1163307	29.66610146
1163307	29.66610146
1169513	29.72479439
1169513	29.72479439
1169513	29.72479439
1169513	29.72479439
1169513	29.72479439
1175820	30.07695389
1175820	30.07695389
1175820	30.07695389
1175820	30.07695389
1175820	30.07695389
1182160	29.95304489
1182160	29.95304489
1182160	29.95304489
1182160	29.95304489
1188431	29.48350143
1188431	29.48350143
1188431	29.48350143
1194757	29.73783684
1194757	29.73783684
1194757	29.73783684
1194757	29.73783684
1194757	29.73783684
1201247	29.96608925
1201247	29.96608925
1201247	29.96608925
1201247	29.96608925
1207810	29.75740242
1207810	29.75740242
1207810	29.75740242
1207810	29.75740242
1214363	29.50958633
1214363	29.50958633
1214363	29.50958633
1214363	29.50958633
1220759	29.50306511
1220759	29.50306511
1220759	29.50306511
1220759	29.50306511
1227117	29.77044487
1227117	29.77044487
1227117	29.77044487
1227117	29.77044487
1227117	29.77044487
1233509	29.79652977
1233509	29.79652977
1233509	29.79652977
1233509	29.79652977
1239960	29.84218025
1239960	29.84218025
1239960	29.84218025
1239960	29.84218025
1239960	29.84218025
1246404	29.61392975
1246404	29.61392975
1246404	29.61392975
1246404	29.61392975
1246404	29.61392975
1252784	29.61392975
1252784	29.61392975
1252784	29.61392975
1252784	29.61392975
1252784	29.61392975
1259186	30.07695389
1259186	30.07695389
1259186	30.07695389
1265509	29.8291378
1265509	29.8291378
1265509	29.8291378
1265509	29.8291378
1272002	30.31172562
1272002	30.31172562
1272002	30.31172562
1272002	30.31172562
1278449	29.9791317
1278449	29.9791317
1278449	29.9791317
1278449	29.9791317
1278449	29.9791317
1284931	30.18781853
1284931	30.18781853
1284931	30.18781853
1284931	30.18781853
1291458	30.26607513
1291458	30.26607513
1291458	30.26607513
1291458	30.26607513
1297860	29.76392365
1297860	29.76392365
1297860	29.76392365
1297860	29.76392365
1297860	29.76392365
1304342	29.50306511
1304342	29.50306511
1304342	29.50306511
1304342	29.50306511
1304342	29.50306511
1310769	29.36611366
1310769	29.36611366
1310769	29.36611366
1317296	29.69870949
1317296	29.69870949
1317296	29.69870949
1317296	29.69870949
1323853	29.47698021
1323853	29.47698021
1323853	29.47698021
1323853	29.47698021
1330362	29.79652977
1330362	29.79652977
1330362	29.79652977
1330362	29.79652977
1336936	29.95956612
1336936	29.95956612
1336936	29.95956612
1336936	29.95956612
1336936	29.95956612
1343474	29.61392975
1343474	29.61392975
1343474	29.61392975
1349997	30.01826096
1349997	30.01826096
1356535	30.14216805
1356535	30.14216805
1356535	30.14216805
1356535	30.14216805
1356535	30.14216805
1362982	30.07043266
1362982	30.07043266
1362982	30.07043266
1362982	30.07043266
1369514	29.51610756
1369514	29.51610756
1369514	29.51610756
1376068	29.77044487
1376068	29.77044487
1376068	29.77044487
1376068	29.77044487
1376068	29.77044487
1382639	30.11608124
1382639	30.11608124
1382639	30.11608124
1382639	30.11608124
1389173	30.07043266
1389173	30.07043266
1389173	30.07043266
1389173	30.07043266
1395710	29.98565292
1395710	29.98565292
1395710	29.98565292
1395710	29.98565292
1395710	29.98565292
1402297	29.85522461
1402297	29.85522461
1402297	29.85522461
1402297	29.85522461
1408869	29.4248085
1408869	29.4248085
1408869	29.4248085
1408869	29.4248085
1415416	30.03782463
1415416	30.03782463
1415416	30.03782463
1415416	30.03782463
1415416	30.03782463
1421909	29.94000244
1421909	29.94000244
1421909	29.94000244
1421909	29.94000244
1428403	29.67914391
1428403	29.67914391
1428403	29.67914391
1428403	29.67914391
1428403	29.67914391
1434975	29.52262878
1434975	29.52262878
1434975	29.52262878
1434975	29.52262878
1441480	29.70523071
1441480	29.70523071
1441480	29.70523071
1441480	29.70523071
1441480	29.70523071
1448035	30.09651756
1448035	30.09651756
1448035	30.09651756
1448035	30.09651756
1454464	29.55523682
1454464	29.55523682
1454464	29.55523682
1460993	29.95304489
1460993	29.95304489
1460993	29.95304489
1460993	29.95304489
1467519	29.80957413
1467519	29.80957413
1467519	29.80957413
1474058	29.87478828
1474058	29.87478828
1474058	29.87478828
1474058	29.87478828
1474058	29.87478828
1480623	29.86174583
1480623	29.86174583
1480623	29.86174583
1480623	29.86174583
1480623	29.86174583
1487112	29.7508812
1487112	29.7508812
1487112	29.7508812
1487112	29.7508812
1493537	30.07043266
1493537	30.07043266
1493537	30.07043266
1493537	30.07043266
1493537	30.07043266
1499953	29.44437218
1499953	29.44437218
1506409	29.80957413
1506409	29.80957413
1506409	29.80957413
1506409	29.80957413
1506409	29.80957413
1512941	30.29216194
1512941	30.29216194
1512941	30.29216194
1512941	30.29216194
1519332	29.91391754
1519332	29.91391754
1519332	29.91391754
1519332	29.91391754
1525814	30.1291256
1525814	30.1291256
1525814	30.1291256
1525814	30.1291256
1525814	30.1291256
1532290	29.90739441
1532290	29.90739441
1532290	29.90739441
1538764	30.28563881
1538764	30.28563881
1538764	30.28563881
1538764	30.28563881
1545263	29.87478828
1545263	29.87478828
1545263	29.87478828
1545263	29.87478828
1545263	29.87478828
1551655	30.17477417
1551655	30.17477417
1551655	30.17477417
1551655	30.17477417
1558140	29.78348732
1558140	29.78348732
1558140	29.78348732
1564642	29.7508812



==> figures/multitimit_25_eval.txt <==
0	100
0	100
5740	94.57247925
5740	94.57247925
5740	94.57247925
5740	94.57247925
5740	94.57247925
11886	97.29988098
11886	97.29988098
11886	97.29988098
17904	96.63166809
17904	96.63166809
17904	96.63166809
23807	95.39070129
23807	95.39070129
29716	90.05863953
29716	90.05863953
29716	90.05863953
35655	84.19473267
35655	84.19473267
35655	84.19473267
35655	84.19473267
35655	84.19473267
35655	84.19473267
35655	84.19473267
41697	80.89458466
41697	80.89458466
41697	80.89458466
41697	80.89458466
47739	68.17127991
47739	68.17127991
47739	68.17127991
47739	68.17127991
53719	69.91681671
53719	69.91681671
53719	69.91681671
65834	66.18028259
65834	66.18028259
65834	66.18028259
71892	73.81699371
71892	73.81699371
77910	80.0354538
77910	80.0354538
77910	80.0354538
77910	80.0354538
77910	80.0354538
83837	67.21669006
83837	67.21669006
83837	67.21669006
83837	67.21669006
83837	67.21669006
89564	64.27110291
89564	64.27110291
89564	64.27110291
95257	65.41661072
95257	65.41661072
95257	65.41661072
95257	65.41661072
95257	65.41661072
101307	77.82626343
101307	77.82626343
101307	77.82626343
107363	72.49420166
113540	82.36737823
113540	82.36737823
113540	82.36737823
113540	82.36737823
119156	69.56225586
119156	69.56225586
119156	69.56225586
124787	64.18927765
124787	64.18927765
124787	64.18927765
124787	64.18927765
130690	72.0305481
130690	72.0305481
130690	72.0305481
130690	72.0305481
136754	69.9440918
136754	69.9440918
136754	69.9440918
136754	69.9440918
142947	63.698349
142947	63.698349
142947	63.698349
142947	63.698349
142947	63.698349
149106	66.63030243
149106	66.63030243
149106	66.63030243
149106	66.63030243
155135	59.93454361
155135	59.93454361
161167	55.37979126
161167	55.37979126
161167	55.37979126
161167	55.37979126
161167	55.37979126
167241	50.86594772
167241	50.86594772
167241	50.86594772
167241	50.86594772
167241	50.86594772
167241	50.86594772
173516	52.17509842
173516	52.17509842
173516	52.17509842
173516	52.17509842
173516	52.17509842
179785	51.42506409
179785	51.42506409
179785	51.42506409
179785	51.42506409
179785	51.42506409
186069	49.77499008
186069	49.77499008
186069	49.77499008
192460	51.17959976
192460	51.17959976
192460	51.17959976
192460	51.17959976
198663	55.65253067
198663	55.65253067
198663	55.65253067
198663	55.65253067
198663	55.65253067
205050	47.78398895
205050	47.78398895
205050	47.78398895
211385	50.90686035
211385	50.90686035
211385	50.90686035
211385	50.90686035
211385	50.90686035
211385	50.90686035
211385	50.90686035
217650	44.63384628
217650	44.63384628
217650	44.63384628
217650	44.63384628
217650	44.63384628
223805	44.85203934
223805	44.85203934
223805	44.85203934
229915	43.05195618
229915	43.05195618
236135	42.34283447
236135	42.34283447
236135	42.34283447
242443	42.19282532
248713	43.47470474
248713	43.47470474
248713	43.47470474
248713	43.47470474
248713	43.47470474
255012	45.04295731
255012	45.04295731
255012	45.04295731
261302	43.06559372
261302	43.06559372
261302	43.06559372
261302	43.06559372
267493	42.01554489
267493	42.01554489
267493	42.01554489
267493	42.01554489
267493	42.01554489
267493	42.01554489
267493	42.01554489
267493	42.01554489
273669	42.83376694
273669	42.83376694
273669	42.83376694
280010	43.05195618
280010	43.05195618
280010	43.05195618
280010	43.05195618
280010	43.05195618
286289	42.27465057
286289	42.27465057
286289	42.27465057
292674	41.37460709
292674	41.37460709
292674	41.37460709
292674	41.37460709
299117	42.90195084
299117	42.90195084
299117	42.90195084
299117	42.90195084
305425	42.43829346
305425	42.43829346
305425	42.43829346
305425	42.43829346
305425	42.43829346
305425	42.43829346
311684	41.94736099
311684	41.94736099
311684	41.94736099
311684	41.94736099
311684	41.94736099
317932	41.70189667
317932	41.70189667
317932	41.70189667
317932	41.70189667
317932	41.70189667
324278	41.47006607
324278	41.47006607
324278	41.47006607
324278	41.47006607
330385	42.12464142
330385	42.12464142
330385	42.12464142
330385	42.12464142
330385	42.12464142
336619	42.00190735
336619	42.00190735
336619	42.00190735
336619	42.00190735
342968	40.14727783
342968	40.14727783
342968	40.14727783
342968	40.14727783
342968	40.14727783
342968	40.14727783
342968	40.14727783
349375	41.33369827
349375	41.33369827
349375	41.33369827
355691	40.92458725
355691	40.92458725
355691	40.92458725
355691	40.92458725
355691	40.92458725
361905	41.74280548
361905	41.74280548
361905	41.74280548
361905	41.74280548
361905	41.74280548
368106	41.00640869
368106	41.00640869
368106	41.00640869
368106	41.00640869
374455	39.50634003
374455	39.50634003
374455	39.50634003
374455	39.50634003
380863	39.54725266
380863	39.54725266
380863	39.54725266
380863	39.54725266
387308	38.96086121
387308	38.96086121
387308	38.96086121
387308	38.96086121
387308	38.96086121
393611	39.08359528
393611	39.08359528
393611	39.08359528
393611	39.08359528
393611	39.08359528
399935	38.79721832
399935	38.79721832
399935	38.79721832
406228	38.56538773
406228	38.56538773
406228	38.56538773
406228	38.56538773
406228	38.56538773
412528	38.07445908
418808	39.00177383
418808	39.00177383
418808	39.00177383
425034	38.1835556
425034	38.1835556
425034	38.1835556
425034	38.1835556
425034	38.1835556
431392	38.98813629
431392	38.98813629
431392	38.98813629
431392	38.98813629
437657	38.12900543
437657	38.12900543
437657	38.12900543
437657	38.12900543
443971	37.69262314
443971	37.69262314
443971	37.69262314
443971	37.69262314
450278	37.41988373
450278	37.41988373
450278	37.41988373
456575	37.77444458
456575	37.77444458
456575	37.77444458
456575	37.77444458
462911	37.28351212
462911	37.28351212
462911	37.28351212
462911	37.28351212
462911	37.28351212
469366	37.86990356
469366	37.86990356
469366	37.86990356
469366	37.86990356
469366	37.86990356
475799	37.20169067
475799	37.20169067
475799	37.20169067
475799	37.20169067
475799	37.20169067
482216	36.69712448
482216	36.69712448
482216	36.69712448
488327	36.01527405
488327	36.01527405
488327	36.01527405
494682	36.6016655
494682	36.6016655
494682	36.6016655
500541	36.51984024
500541	36.51984024
500541	36.51984024
500541	36.51984024
500541	36.51984024
500541	36.51984024
506515	36.6016655
506515	36.6016655
506515	36.6016655
506515	36.6016655
506515	36.6016655
512317	36.62893677
512317	36.62893677
512317	36.62893677
512317	36.62893677
518205	36.6016655
518205	36.6016655
518205	36.6016655
523834	36.4380188
523834	36.4380188
523834	36.4380188
523834	36.4380188
529671	36.20619202
529671	36.20619202
529671	36.20619202
535593	36.26073837
535593	36.26073837
535593	36.26073837
535593	36.26073837
541618	36.00163651
541618	36.00163651
541618	36.00163651
541618	36.00163651
547612	36.96986389
547612	36.96986389
547612	36.96986389
547612	36.96986389
547612	36.96986389
553557	35.89253998
553557	35.89253998
553557	35.89253998
553557	35.89253998
559353	36.12437057
559353	36.12437057
559353	36.12437057
559353	36.12437057
565337	35.60616302
565337	35.60616302
571402	36.21982956
571402	36.21982956
571402	36.21982956
577453	35.37433624
577453	35.37433624
577453	35.37433624
577453	35.37433624
583407	35.27887726
583407	35.27887726
583407	35.27887726
589263	35.67435074
589263	35.67435074
589263	35.67435074
589263	35.67435074
595177	36.54711533
595177	36.54711533
595177	36.54711533
601219	37.14714432
601219	37.14714432
601219	37.14714432
601219	37.14714432
607422	34.56975174
607422	34.56975174
607422	34.56975174
607422	34.56975174
607422	34.56975174
607422	34.56975174
613549	35.03340912
613549	35.03340912
613549	35.03340912
619622	35.70162201
619622	35.70162201
625603	34.61066437
625603	34.61066437
625603	34.61066437
625603	34.61066437
625603	34.61066437
631660	36.51984024
631660	36.51984024
631660	36.51984024
631660	36.51984024
631660	36.51984024
637743	36.08345795
637743	36.08345795
637743	36.08345795
643767	34.24246597
643767	34.24246597
643767	34.24246597
643767	34.24246597
643767	34.24246597
649804	33.87426758
655824	34.71976089
655824	34.71976089
655824	34.71976089
655824	34.71976089
661880	36.23346329
661880	36.23346329
661880	36.23346329
661880	36.23346329
661880	36.23346329
661880	36.23346329
667896	43.65198517
667896	43.65198517
667896	43.65198517
673762	36.58802795
673762	36.58802795
673762	36.58802795
673762	36.58802795
673762	36.58802795
679627	33.43788528
679627	33.43788528
679627	33.43788528
679627	33.43788528
685554	34.3515625
685554	34.3515625
685554	34.3515625
685554	34.3515625
691567	34.43338394
691567	34.43338394
691567	34.43338394
697566	34.37883377
697566	34.37883377
697566	34.37883377
697566	34.37883377
703538	35.75617218
703538	35.75617218
703538	35.75617218
709563	35.59252548
709563	35.59252548
709563	35.59252548
709563	35.59252548
715657	44.42929077
715657	44.42929077
715657	44.42929077
721662	43.35197067
727552	41.96099854
727552	41.93372345
727552	41.96099854
727552	41.93372345
733443	43.96563339
733443	43.96563339
733443	43.96563339
739456	49.72044373
739456	49.72044373
739456	49.72044373
739456	49.72044373
745345	34.43338394
745345	34.43338394
745345	34.43338394
745345	34.43338394
745345	34.43338394
751218	48.3021965
751218	48.3021965
751218	48.3021965
751218	48.3021965
751218	48.3021965
757022	44.29292297
757022	44.29292297
757022	44.29292297
757022	44.29292297
762889	43.55652618
768610	42.92922592
768610	42.92922592
768610	42.92922592
774414	43.78835297
774414	43.78835297
774414	43.78835297
774414	43.81562805
774414	43.78835297
780303	36.91531372
780303	36.91531372
780303	36.91531372
780303	36.91531372
780303	36.91531372
786200	38.1835556
786200	38.1835556
786200	38.1835556
786200	38.1835556
792122	39.54725266
792122	39.54725266
792122	39.54725266
792122	39.54725266
792122	39.54725266
792122	39.54725266
798161	38.78358078
798161	38.78358078
798161	38.78358078
798161	38.78358078
804137	40.02454758
804137	40.02454758
804137	40.02454758
804137	40.02454758
810017	39.3290596
810017	39.3290596
815909	39.96999741
815909	39.96999741
815909	39.96999741
815909	39.96999741
815909	39.96999741
815909	39.96999741
821756	38.34719849
821756	38.34719849
827522	38.52447891
827522	38.52447891
827522	38.52447891
827522	38.52447891
827522	38.52447891
833284	37.03804779
833284	37.03804779
833284	37.03804779
833284	37.03804779
839110	38.93358612
839110	38.93358612
839110	38.93358612
839110	38.93358612
845106	39.49270248
845106	39.49270248
845106	39.49270248
845106	39.49270248
845106	39.49270248
851156	35.81071854
851156	35.81071854
856997	35.11523438
856997	35.11523438
856997	35.11523438
856997	35.11523438
862842	36.12437057
862842	36.12437057
862842	36.12437057
868910	35.57889175
868910	35.57889175
868910	35.57889175
868910	35.57889175
874987	35.81071854
874987	35.81071854
874987	35.81071854
874987	35.81071854
874987	35.81071854
881005	33.69698715
881005	33.69698715
881005	33.69698715
886900	35.19705582
886900	35.19705582
886900	35.19705582
886900	35.19705582
886900	35.19705582
892740	33.86063004
892740	33.86063004
892740	33.86063004
892740	33.86063004
898738	33.21969223
898738	33.21969223
898738	33.21969223
904800	32.5378418
910945	33.69698715
910945	33.69698715
910945	33.69698715
910945	33.69698715
917172	33.42424774
917172	33.42424774
917172	33.42424774
917172	33.42424774
929602	31.56961632
929602	31.56961632
929602	31.56961632
929602	31.56961632
935955	32.30601501
935955	32.30601501
935955	32.30601501
935955	32.30601501
942299	31.65143776
942299	31.65143776
942299	31.65143776
942299	31.65143776
948632	31.4605217
948632	31.4605217
948632	31.4605217
955008	32.06054688
955008	32.06054688
955008	32.06054688
955008	32.06054688
955008	32.06054688
961370	31.99236298
961370	31.99236298
961370	31.99236298
961370	31.99236298
961370	31.99236298
967707	32.30601501
967707	32.30601501
967707	32.30601501
967707	32.30601501
967707	32.30601501
974005	32.33328629
974005	32.33328629
974005	32.33328629
974005	32.33328629
974005	32.33328629
974005	32.33328629
980356	32.1696434
980356	32.1696434
986649	32.06054688
986649	32.06054688
986649	32.06054688
986649	32.06054688
986649	32.06054688
986649	32.06054688
986649	32.06054688
992965	31.82872009
999093	32.18328094
999093	32.18328094
999093	32.18328094
1005396	32.0332756
1005396	32.0332756
1005396	32.0332756
1005396	32.0332756
1011718	32.59239197
1011718	32.59239197
1011718	32.59239197
1011718	32.59239197
1011718	32.59239197
1018062	32.59239197
1018062	32.59239197
1018062	32.59239197
1024332	31.97872543
1024332	31.97872543
1024332	31.97872543
1030559	31.85599327
1030559	31.85599327
1030559	31.85599327
1030559	31.85599327
1036787	32.12873459
1036787	32.12873459
1036787	32.12873459
1036787	32.12873459
1036787	32.12873459
1043067	32.2378273
1043067	32.2378273
1043067	32.2378273
1043067	32.2378273
1049393	31.62416458
1049393	31.62416458
1049393	31.62416458
1049393	31.62416458
1049393	31.62416458
1055739	32.04690933
1055739	32.04690933
1055739	32.04690933
1055739	32.04690933
1055739	32.04690933
1062155	32.401474
1062155	32.401474
1062155	32.401474
1062155	32.401474
1062155	32.401474
1062155	32.401474
1068436	32.2378273
1068436	32.2378273
1068436	32.2378273
1074767	32.0332756
1074767	32.0332756
1074767	32.0332756
1074767	32.0332756
1074767	32.0332756
1074767	32.0332756
1081018	32.49693298
1081018	32.49693298
1081018	32.49693298
1081018	32.49693298
1081018	32.49693298
1087306	31.65143776
1087306	31.65143776
1087306	31.65143776
1087306	31.65143776
1087306	31.65143776
1093635	32.33328629
1093635	32.33328629
1093635	32.33328629
1093635	32.33328629
1093635	32.33328629
1100002	32.33328629
1100002	32.33328629
1100002	32.33328629
1100002	32.33328629
1100002	32.33328629
1106351	32.42874527
1106351	32.42874527
1106351	32.42874527
1106351	32.42874527
1106351	32.42874527
1112630	32.401474
1112630	32.401474
1119032	32.2378273
1119032	32.2378273
1119032	32.2378273
1119032	32.2378273
1119032	32.2378273
1125337	31.69235039
1125337	31.69235039
1131618	32.27873993
1131618	32.27873993
1137976	32.45602036
1137976	32.45602036
1137976	32.45602036
1137976	32.45602036
1144275	32.48329544
1144275	32.48329544
1144275	32.48329544
1144275	32.48329544
1144275	32.48329544
1150661	32.42874527
1150661	32.42874527
1150661	32.42874527
1150661	32.42874527
1156950	32.48329544
1156950	32.48329544
1156950	32.48329544
1156950	32.48329544
1156950	32.48329544
1163307	32.18328094
1163307	32.18328094
1163307	32.18328094
1163307	32.18328094
1163307	32.18328094
1169513	31.73326111
1175820	32.52420425
1175820	32.52420425
1182160	31.97872543
1182160	31.97872543
1182160	31.97872543
1182160	31.97872543
1188431	32.48329544
1188431	32.48329544
1188431	32.48329544
1188431	32.48329544
1188431	32.48329544
1188431	32.48329544
1194757	32.61966324
1194757	32.61966324
1194757	32.61966324
1201247	32.2378273
1201247	32.2378273
1201247	32.2378273
1201247	32.2378273
1207810	32.1014595
1207810	32.1014595
1207810	32.1014595
1207810	32.1014595
1207810	32.1014595
1207810	32.1014595
1214363	32.33328629
1214363	32.33328629
1214363	32.33328629
1214363	32.33328629
1214363	32.33328629
1220759	32.401474
1220759	32.401474
1220759	32.401474
1227117	31.81508255
1227117	31.81508255
1227117	31.81508255
1233509	32.48329544
1233509	32.48329544
1233509	32.48329544
1233509	32.48329544
1239960	32.89240265
1239960	32.89240265
1239960	32.89240265
1246404	32.42874527
1246404	32.42874527
1246404	32.42874527
1246404	32.42874527
1252784	32.12873459
1252784	32.12873459
1252784	32.12873459
1259186	31.77417183
1259186	31.77417183
1259186	31.77417183
1265509	31.89690399
1265509	31.89690399
1272002	31.9650898
1272002	31.9650898
1272002	31.9650898
1272002	31.9650898
1272002	31.9650898
1278449	32.30601501
1278449	32.30601501
1278449	32.30601501
1278449	32.30601501
1278449	32.30601501
1284931	32.61966324
1284931	32.61966324
1284931	32.61966324
1284931	32.61966324
1291458	32.19691849
1291458	32.19691849
1291458	32.19691849
1291458	32.19691849
1297860	32.5378418
1297860	32.5378418
1297860	32.5378418
1297860	32.5378418
1297860	32.5378418
1297860	32.5378418
1304342	32.401474
1304342	32.401474
1304342	32.401474
1304342	32.401474
1304342	32.401474
1310769	32.49693298
1310769	32.49693298
1310769	32.49693298
1317296	32.5378418
1317296	32.5378418
1317296	32.5378418
1317296	32.5378418
1317296	32.5378418
1317296	32.5378418
1323853	32.14236832
1330362	32.21055603
1330362	32.21055603
1330362	32.21055603
1336936	32.44238281
1336936	32.44238281
1336936	32.44238281
1336936	32.44238281
1343474	32.15600586
1343474	32.15600586
1343474	32.15600586
1343474	32.15600586
1349997	32.44238281
1349997	32.44238281
1349997	32.44238281
1349997	32.44238281
1356535	32.51057053
1356535	32.51057053
1356535	32.51057053
1356535	32.51057053
1362982	32.18328094
1362982	32.18328094
1362982	32.18328094
1369514	32.57875443
1369514	32.57875443
1369514	32.57875443
1376068	32.83785629
1376068	32.83785629
1376068	32.83785629
1382639	32.34692383
1382639	32.34692383
1382639	32.34692383
1382639	32.34692383
1382639	32.34692383
1389173	32.97422791
1389173	32.97422791
1389173	32.97422791
1389173	32.97422791
1395710	32.71512222
1395710	32.71512222
1402297	32.2378273
1402297	32.2378273
1402297	32.2378273
1402297	32.2378273
1408869	31.82872009
1408869	31.82872009
1408869	31.82872009
1408869	31.82872009
1408869	31.82872009
1415416	32.57875443
1415416	32.57875443
1415416	32.57875443
1415416	32.57875443
1415416	32.57875443
1421909	32.55147934
1421909	32.55147934
1421909	32.55147934
1421909	32.55147934
1428403	32.5378418
1428403	32.5378418
1428403	32.5378418
1428403	32.5378418
1428403	32.5378418
1434975	31.99236298
1434975	31.99236298
1434975	31.99236298
1434975	31.99236298
1441480	31.9650898
1441480	31.93781471
1441480	31.93781471
1441480	31.9650898
1441480	31.93781471
1441480	31.9650898
1448035	32.15600586
1448035	32.15600586
1448035	32.15600586
1448035	32.15600586
1448035	32.15600586
1454464	32.55147934
1454464	32.55147934
1460993	32.45602036
1460993	32.45602036
1460993	32.45602036
1467519	32.37419891
1467519	32.37419891
1467519	32.37419891
1467519	32.37419891
1467519	32.37419891
1467519	32.37419891
1467519	32.37419891
1474058	32.22419357
1474058	32.22419357
1474058	32.22419357
1474058	32.22419357
1480623	32.34692383
1480623	32.34692383
1480623	32.34692383
1480623	32.34692383
1480623	32.34692383
1480623	32.34692383
1487112	32.56511688
1487112	32.56511688
1487112	32.56511688
1487112	32.56511688
1487112	32.56511688
1493537	32.42874527
1493537	32.42874527
1493537	32.42874527
1493537	32.42874527
1499953	32.07418442
1499953	32.07418442
1499953	32.07418442
1499953	32.07418442
1499953	32.07418442
1499953	32.07418442
1506409	32.76967239
1506409	32.76967239
1506409	32.76967239
1506409	32.76967239
1512941	32.85149384
1512941	32.85149384
1512941	32.85149384
1512941	32.85149384
1512941	32.85149384
1519332	32.15600586
1519332	32.15600586
1525814	32.70148468
1525814	32.70148468
1525814	32.70148468
1525814	32.70148468
1532290	32.68785095
1532290	32.68785095
1532290	32.68785095
1532290	32.68785095
1532290	32.68785095
1538764	33.69698715
1538764	33.69698715
1538764	33.69698715
1545263	32.2378273
1545263	32.2378273
1545263	32.2378273
1545263	32.2378273
1545263	32.2378273
1545263	32.2378273
1551655	32.70148468
1551655	32.70148468
1551655	32.70148468
1551655	32.70148468
1551655	32.70148468
1558140	32.49693298
1558140	32.49693298
1558140	32.49693298
1558140	32.49693298
1564642	32.25146484
1564642	32.25146484


==> figures/multitimit_25_train.txt <==
0	100
11886	97.27378845
17904	96.73988342
29716	90.46316528
35655	81.98154449
41697	77.02384186
53719	66.97478485
59883	68.68426514
71892	66.68159485
77910	76.3702774
89564	55.03782272
95257	56.56256866
107363	63.98407364
119156	60.22433853
124787	53.22687912
136754	60.75404739
142947	55.75716019
155135	48.60995483
161167	43.8117981
173516	42.02534485
179785	41.52012634
192460	42.27305603
198663	45.03495407
211385	43.11974716
217650	35.57158661
229915	35.26649857
236135	34.69830322
248713	36.45536804
255012	37.68202209
267493	35.31128311
273669	36.46166611
286289	36.41198349
292674	35.58558273
305425	36.05301285
311684	35.40994644
324278	34.7192955
330385	35.08106613
342968	33.84251404
349375	33.31630707
361905	33.52202988
368106	32.88526154
380863	32.45841599
387308	31.56554222
399935	31.11420631
412528	30.46623993
418808	29.74200439
431392	29.76579475
437657	29.65943336
450278	28.89111328
462911	28.17667198
469366	27.97234535
482216	27.25300789
488327	27.05148125
500541	26.47278976
512317	26.01865578
523834	25.86261177
529671	25.18175888
541618	24.62825966
553557	24.56318283
565337	24.52329826
577453	23.4890728
589263	24.35885811
601219	28.2774353
607422	23.63182259
619622	24.26019287
631660	23.03983688
643767	21.79358864
655824	21.4178257
661880	22.21553612
673762	21.80898285
685554	21.41012764
697566	20.21916008
709563	21.76490021
721662	29.66852951
733443	27.90517044
739456	32.20301056
751218	31.26115227
762889	26.70090675
774414	28.69098473
780303	22.07628632
792122	23.43239403
798161	22.02870369
810017	20.72997475
821756	20.06871414
827522	19.40185738
839110	19.38716316
851156	17.52793694
862842	16.07036591
868910	15.47208405
881005	14.96616745
892740	14.45255375
898738	13.96623039
910945	13.68703175
923324	13.58486843
929602	13.36514854
942299	13.11184025
948632	12.8326416
961370	12.62971497
974005	12.36101341
980356	12.30783272
986649	12.16508389
999093	11.91597462
1005396	11.83760262
1018062	11.59968948
1024332	11.52551651
1036787	11.31979084
1049393	10.96082115
1055739	11.09447289
1068436	10.49619007
1074767	10.58505726
1087306	10.50668621
1100002	10.22608757
1106351	10.2218895
1119032	9.932894707
1125337	9.850324631
1137976	9.782448769
1150661	9.577423096
1156950	9.457766533
1169513	9.194662094
1175820	9.209357262
1188431	9.152677536
1194757	8.938555717
1207810	8.781112671
1214363	8.822397232
1227117	8.650259972
1233509	8.632766724
1246404	8.444534302
1252784	8.33887291
1265509	8.23111248
1272002	8.126850128
1284931	8.013490677
1291458	7.91412735
1304342	7.867943764
1310769	7.776977062
1323853	7.744788647
1330362	7.641925812
1343474	7.388617992
1349997	7.313745022
1362982	7.241671085
1369514	7.245170116
1376068	7.118515968
1389173	7.008656025
1402297	6.897396088
1408869	6.775640488
1421909	6.641988754
1434975	6.609100819
1441480	6.45725584
1454464	6.40687418
1460993	6.451658249
1474058	6.247332096
1487112	6.142370224
1493537	6.147968292
1506409	6.019914627
1512941	6.082891941
1525814	5.889761925
1538764	5.807891846
1545263	5.77640295



==> figures/multitimit_50_dev.txt <==
5942	97.31967926
24859	97.36533356
24859	92.05686951
62473	90.92865753
62473	87.34837341
62473	85.88757324
87707	75.49237061
87707	64.46459198
93890	64.46459198
100233	67.66010284
112831	64.04069519
137967	62.66466522
156864	61.49080658
188391	61.49080658
194701	63.86461639
194701	63.44724274
207335	64.89500427
213541	59.33220291
238854	59.33220291
244959	68.84048462
257435	64.80370331
263772	72.03599548
276127	72.03599548
294890	66.95578766
307481	63.02986908
332731	56.52145386
339064	52.04121399
339064	52.04121399
357844	51.79339981
370395	49.92174149
376683	48.5391922
389122	48.6631012
395305	48.6631012
407847	46.98056793
407847	47.30011749
413980	47.30011749
420211	46.58927917
420211	46.58927917
426376	47.10447311
438877	46.27624893
451325	47.80226898
457511	47.80226898
470042	45.40889359
482422	45.22629547
494859	45.22629547
501137	45.19368744
507309	45.26542282
519735	43.98069763
575889	45.11542892
588302	45.11542892
588302	46.1914711
588302	46.1914711
594519	45.94365311
600772	45.94365311
613205	52.13251495
625604	54.23894501
631852	58.83657074
631852	58.83657074
631852	49.1196022
644315	65.21455383
656769	58.26268387
656769	58.26268387
663044	65.19499207
669283	66.57753754
675495	64.63414764
687896	64.63414764
700415	64.63414764
719044	64.8493576
725260	64.8493576
743992	67.85574341
756390	62.57988739
756390	62.57988739
762656	68.88613892
768793	68.88613892
775013	57.57793045
781164	66.6884079
787382	66.6884079
793561	59.46915436
793561	59.46915436
799710	55.91495895
836731	56.07147598
842880	56.07147598
849161	55.17803574
855503	52.37380981
855503	51.18690491
855503	46.65449142
887051	42.311203
893347	42.2590332
893347	41.58732224
899679	41.5025444
905992	41.50906372
912346	41.50906372
912346	41.46341324
918685	41.69818878
918685	42.10251617
924948	41.60688782
931272	41.28081512
943890	41.43732834
950269	41.54167175
950269	41.54167175
956505	41.31994247
969104	41.31994247
969104	41.86774445
975450	41.35906982
981719	41.35906982
987993	41.39167786
987993	41.39167786
1000567	41.20907974
1006856	41.6786232
1013167	40.93517685
1032110	41.50906372
1032110	41.45689392
1038432	41.24168396
1076227	41.53515244
1076227	41.5547142
1095234	41.18299103
1107783	41.50906372
1107783	41.78948593
1139344	41.7047081
1139344	41.93296051
1151851	41.8807869
1158056	41.53515244
1164352	41.53515244
1164352	41.53515244
1170498	41.79600906
1170498	42.02426147
1189296	42.02426147
1227107	42.02426147
1227107	41.57427979
1246081	41.50906372
1252350	41.50906372
1252350	41.07864761
1258646	41.61340714
1265046	41.8807869
1271378	41.33950806
1277663	42.08947372
1290200	41.75035858
1296482	41.14386368
1302788	41.65905762
1308940	41.65905762
1315084	41.65905762
1327327	42.29816055
1333511	41.93296051
1339636	41.93296051
1339636	41.48297882
1345755	41.76340103
1351896	42.38293839
1358008	42.38293839
1364192	42.08295441
1370325	41.65905762
1376428	41.83513641
1394836	42.27207565
1400939	42.13512421
1400939	42.13512421
1407047	42.36989594
1407047	42.36989594
1425485	41.9068718
1450001	41.9068718
1480580	41.9068718
1505095	42.14164734
1517369	41.86122513
1523491	41.71775055
1523491	41.71775055
1523491	41.67210007
1529584	41.91991806
1529584	41.68514252
1529584	41.68514252
1535745	41.48950195
1560247	41.74383545
1572585	41.99817276
1578714	41.99817276
1584856	41.17647171
1597078	41.17647171
1597078	42.44815445
1603236	42.44815445
1609402	41.76992416
1633889	42.08295441
1640032	41.48297882
1652176	41.48297882
1670585	42.13512421
1670585	42.03730392
1676681	42.03730392
1676681	42.51337051
1713407	42.30468369
1719557	42.31772614
1725717	42.22642517
1744090	42.65684128
1750223	42.03730392
1768623	41.6525383
1774883	42.4090271
1774883	42.65031815
1774883	42.81335449
1781193	42.81335449
1787478	42.23294449
1787478	42.57206345
1799971	42.57206345
1806236	42.52641296
1806236	42.12208176
1812544	42.12208176
1818865	42.4090271
1825072	42.4090271
1831345	42.15468979
1875220	42.51988983
1900291	42.51988983
1919175	42.29164124
1919175	42.57206345
1931741	42.30468369
1938011	42.05034637
1956859	42.05034637
1963097	42.57858276
1969421	42.39598465
1969421	42.39598465
1969421	42.5851059
1981984	42.62423325
1988294	41.79600906
1994575	41.79600906
1994575	42.39598465
2000737	42.39598465
2000737	42.37641907
2000737	41.91991806
2038007	42.10251617
2038007	42.10251617
2050594	42.29164124
2056842	42.3372879
2063091	42.05034637
2075681	42.2590332
2088164	42.31772614
2088164	41.66558075
2088164	41.73731613
2107077	42.35685349
2125849	42.87857056
2132175	43.13942719
2138473	42.42858887
2150879	42.42858887
2157180	42.52641296
2169748	42.52641296
2175986	42.96987152
2188486	42.87204742
2207330	42.60466766
2219850	42.60466766
2238688	42.64379883
2244942	42.72857666
2251210	42.72857666
2257517	42.76770401
2276267	42.2851181
2282566	42.4872818
2282566	42.46772003
2288867	42.81987762
2295101	42.42206955
2307643	42.32424545
2313921	42.85900497
2338979	42.46772003
2351569	41.97208786
2389537	41.97208786
2395937	42.26555252
2395937	42.26555252
2402267	42.311203
2402267	42.311203
2415025	43.1655159
2415025	42.42206955
2415025	42.24599075
2421379	42.71553421
2427745	42.53293228
2440479	42.37641907
2446852	43.00247955
2453219	43.00247955
2472327	43.00247955
2485083	42.78075027
2497773	42.44815445
2497773	42.4872818
2497773	42.4872818
2504160	42.4872818
2510532	42.29816055
2510532	43.36115646
2523209	42.91769791
2542331	42.02426147
2542331	42.02426147
2548696	42.20034027
2555035	42.20034027
2567786	42.20034027
2580496	42.74814224
2599563	42.17425156
2689959	42.57206345
2709588	43.0937767
2709588	42.96987152
2722864	42.42206955
2729672	42.88509369
2736459	42.87857056
2763768	42.80683517
2763768	42.80683517
2763768	42.80683517
2770721	42.78726959
2770721	42.92422104
2805354	42.92422104
2805354	42.92422104
2812260	42.89161301
2819220	42.53293228
2833161	42.81987762
2840163	43.29594421
2840163	43.29594421
2847167	42.78726959
2847167	41.99165344
2854171	41.99165344
2854171	43.23725128
2875156	43.38072205
2875156	43.38072205
2889184	42.89161301
2889184	42.89161301
2889184	42.89161301
2896208	42.89161301
2903199	42.89161301
2910074	42.84596252
2917017	43.34811401
2923924	43.34811401
2944541	43.34811401
2951359	43.08073425
2958218	42.36989594
2964904	42.80031204
2971564	42.80031204
2984924	43.1916008
2984924	42.57206345
2998245	42.57206345
3004925	43.22420883
3011647	43.66766739
3011647	42.32424545
3018337	43.05464935
3018337	43.36115646
3024953	43.07421494
3024953	42.62423325
3031671	42.62423325
3038396	42.51988983
3038396	42.70901108
3045121	43.04813004
3051875	42.91117859
3072029	42.91117859
3072029	42.80031204
3078841	42.80031204
3085732	42.83292007
3085732	42.45467758
3092555	42.45467758
3092555	42.90465546
3099494	42.90465546
3106337	43.00247955
3113178	42.83944321
3113178	42.90465546
3133750	42.74814224
3140643	42.97639084
3147485	42.56554031
3161151	42.56554031
3167969	42.56554031
3167969	42.84596252
3188440	43.19812012
3188440	43.19812012
3195300	43.19812012
3202149	42.31772614
3215827	42.69596863
3256940	42.69596863
3263828	42.80683517
3263828	43.15247345
3263828	43.15247345
3270650	42.77422714
3277477	42.78075027
3277477	42.78075027
3297943	43.1655159
3304808	43.1655159
3325206	43.00899887
3332079	42.66988373
3345856	42.98291397
3345856	42.98291397
3352749	42.98291397
3352749	42.35033417
3352749	42.35033417
3359693	43.0676918
3366609	42.74161911
3373514	43.45245743
3380420	42.53293228
3380420	42.311203
3394278	42.80031204
3394278	42.74814224
3401254	42.50032425
3401254	42.89161301
3415162	42.56554031
3422123	42.80683517
3429104	42.95030594
3443028	42.74161911
3457024	42.74161911
3470940	42.5851059
3477894	42.5851059
3505503	42.69596863
3505503	42.99595642
3552829	43.20464325
3566585	42.64379883
3573400	42.64379883
3573400	42.74814224
3580177	42.74814224
3586809	43.10682297
3593447	43.10682297
3593447	43.13942719
3600165	43.79157257
3606850	42.53293228
3613510	42.84596252
3613510	42.84596252
3613510	42.68292618
3626803	42.76118469
3626803	42.76118469
3633447	42.72205734
3659928	42.94378662
3666517	42.94378662
3673088	42.96334839
3673088	43.2176857
3692866	43.2176857
3706069	42.81987762
3706069	42.81987762
3719197	43.0937767
3725784	42.85248566
3725784	42.85900497
3738911	42.78075027
3738911	43.19812012
3752123	42.68292618
3752123	42.68292618
3765325	43.27637863
3785076	42.47423935
3785076	42.47423935
3791703	43.00247955
3798254	43.00247955
3804819	42.90465546
3811416	42.90465546
3811416	43.2176857
3851005	43.2176857
3851005	43.59593201
3857613	42.70249176
3864205	42.35033417
3864205	42.66988373
3864205	42.4611969
3870839	42.47423935
3890414	42.76118469
3896948	42.90465546
3909955	42.6372757
3916506	43.04813004
3916506	43.04813004
3923013	42.89813614
3929558	42.89813614
3942884	42.559021
3956277	42.57206345
3962974	42.57206345
3962974	42.50684738
3969718	42.50684738
3983080	42.87857056
3989709	42.51988983
4003142	42.51988983
4016554	42.92422104
4029952	43.51115036
4036672	42.85900497
4036672	42.85900497
4043391	43.02204132
4043391	42.86552811
4050091	43.43289566
4050091	42.80683517
4063302	42.80683517
4063302	43.07421494
4082847	42.95030594
4089290	42.49380493
4095885	42.49380493
4095885	42.86552811
4102559	43.17855835
4109275	42.65684128
4115962	42.38946152
4129405	42.38946152
4136080	42.61771393
4136080	43.02204132
4149417	43.02204132
4156136	42.6633606
4156136	43.04813004
4156136	43.04813004
4156136	43.04813004
4162877	42.70901108
4182898	42.70901108
4189607	43.45898056
4196317	43.45898056
4229907	43.11986542
4236617	43.14595032
4243265	43.14595032
4249966	42.91117859
4256681	42.91117859
4256681	42.91117859
4269845	43.12638474
4289106	43.23725128
4308159	43.23725128
4314565	42.74814224
4346503	42.74814224
4352912	42.89813614
4352912	42.89813614
4352912	42.86552811
4359263	42.99595642
4365644	43.32855225
4391206	42.6633606
4397597	42.68292618
4404008	42.72857666
4417100	42.72857666
4430363	42.72857666
4437064	42.57858276
4443733	42.86552811
4457039	42.78075027
4463732	43.15899277
4463732	42.77422714
4477151	43.10682297
4483829	42.42858887
4483829	42.76770401
4483829	42.5851059
4504029	43.015522
4510793	43.015522
4537669	42.78726959
4544369	42.74814224
4551081	43.00247955
4551081	43.00247955
4557823	42.72857666
4557823	42.99595642
4557823	42.68292618
4564545	42.68292618
4571311	43.17203522
4571311	43.08073425
4578013	43.08073425
4584706	42.77422714
4598220	42.77422714
4604974	42.78075027
4645239	42.93074036
4651983	43.17203522
4658689	43.17203522
4678897	42.91117859
4719336	42.93726349
4726096	42.82640076
4739536	42.62423325
4739536	42.62423325
4739536	42.83944321
4759635	42.83944321
4766380	43.28942108
4786486	43.28942108
4786486	43.27637863
4793241	43.27637863
4813362	42.64379883
4820122	43.45898056
4820122	43.40028763
4820122	42.80683517
4820122	42.80683517
4826804	43.52419281
4860278	43.52419281
4860278	42.79379272
4867010	42.75466156
4880429	43.0937767
4887166	42.66988373
4893945	43.32855225
4900695	43.0416069
4900695	42.65684128
4907393	42.65684128
4920899	42.37641907
4927589	42.59814835
4934280	42.59814835
4934280	42.59814835
4947660	42.55249786
4961164	42.55249786
4981322	43.41333008
4981322	42.82640076
4988086	42.82640076
4988086	42.80031204
4988086	42.80683517
4994820	42.90465546
5001515	42.90465546
5008213	42.90465546
5008213	42.90465546
5028409	43.03508377
5028409	43.17855835
5035082	42.86552811
5061837	43.15247345
5075181	42.44163132
5101970	42.44163132
5108619	43.30898666
5115293	42.95030594
5135432	43.1655159
5142113	43.1655159
5155543	42.77422714
5155543	43.10682297
5162342	43.10682297
5169076	42.92422104
5175839	42.66988373
5175839	42.69596863
5189337	42.87204742
5196121	43.27637863
5202888	43.35463715
5202888	42.84596252
5209629	42.84596252
5223136	42.84596252
5236653	42.6111908
5236653	42.50032425
5236653	43.22420883
5243461	43.17203522
5243461	43.02204132
5250201	43.30246353
5257013	43.13290787
5257013	43.13290787
5284161	42.90465546
5284161	42.90465546
5297815	42.81335449
5304585	42.66988373
5304585	42.47423935
5325013	42.47423935
5338693	42.6372757
5345524	42.45467758
5345524	42.88509369
5352380	42.6111908
5352380	42.6111908
5359266	42.78726959
5366097	42.78726959
5379779	42.69596863
5386653	42.95030594
5393523	42.71553421
5407170	42.71553421
5413977	43.12638474
5427694	43.15899277
5434522	43.57636642
5448163	42.76770401
5448163	42.85900497
5448163	42.70901108
5454999	42.47423935
5454999	42.53293228
5461832	41.90035248
5461832	41.84165955
5461832	42.95030594
5468656	42.95030594
5468656	42.38946152
5475411	42.38946152
5489144	43.44593811
5502788	42.89813614
5509578	42.51988983
5516418	42.55249786
5523226	42.72205734
5530112	42.72205734
5536887	42.76770401
5543749	42.4611969
5543749	43.08725739
5550556	42.88509369
5564271	42.6633606
5577866	42.95030594
5632389	43.05464935
5632389	42.48076248
5639214	43.04813004
5639214	42.75466156
5639214	42.75466156
5652841	42.72857666
5659736	42.72857666
5666450	43.11334229
5700442	42.34381104
5700442	42.34381104
5707231	43.27637863
5707231	42.52641296
5707231	42.97639084
5727657	42.97639084
5734391	42.94378662
5734391	43.00247955
5748005	42.91769791
5754859	42.98291397
5754859	42.98291397
5781973	43.58288956
5788760	43.58288956
5802318	42.92422104
5809128	42.2590332
5809128	42.4090271
5809128	42.87204742
5822660	42.435112
5829485	42.36989594
5829485	42.4090271
5843144	42.4090271
5850019	42.01121521
5856786	42.88509369
5863628	42.88509369
5863628	42.88509369
5870456	42.21338272
5877287	42.25251007
5897731	42.6633606
5904573	42.559021
5904573	42.76118469
5911356	42.76770401
5924848	42.76770401
5931663	42.95030594
5931663	42.4872818
5938530	42.59162521
5938530	42.59162521
5952130	42.50684738
5958971	42.50684738
5958971	42.39598465
5965827	42.72857666
5986288	42.57206345
5986288	42.76770401
5993175	42.64379883
5993175	42.64379883
6000012	42.96334839
6006852	43.00247955
6013692	43.00247955
6027363	42.85248566
6027363	42.74161911
6027363	42.76770401
6027363	42.95030594
6034198	42.34381104
6040970	42.91117859
6047833	42.02426147
6054643	42.76770401
6088920	43.0416069
6095798	42.38946152
6102590	42.77422714
6102590	43.03508377
6109430	42.42858887
6116283	43.00247955
6123125	42.94378662
6129997	42.94378662
6136787	43.22420883
6164201	43.55680084
6184737	43.55680084
6191625	43.10029984
6191625	43.10029984
6198426	43.14595032
6239303	42.78726959
6246101	42.78726959
6246101	42.70901108
6246101	42.96334839
6259664	42.85900497
6273121	42.83944321
6300196	43.11986542
6300196	43.11986542
6306978	42.20034027
6306978	42.20034027
6313763	42.91117859
6334056	42.91117859
6334056	42.89161301
6374723	42.36989594
6388298	43.47202301
6395008	42.4872818
6401801	42.4872818
6442523	42.78726959
6449324	42.88509369
6456078	42.88509369
6456078	43.1655159
6476385	42.70901108
6483129	42.70901108
6483129	42.70901108
6503413	42.70901108
6510197	42.05034637
6516951	42.51988983
6523773	42.12860489
6530506	43.13942719
6544173	43.08725739
6551020	42.69596863
6551020	42.69596863
6557833	43.60245132
6557833	42.64379883
6557833	43.20464325
6564666	42.87204742
6571632	42.87204742
6571632	42.82640076
6578504	42.99595642
6585411	42.60466766
6592182	42.70901108
6592182	42.77422714
6599136	42.57858276
6626740	43.37420273
6661566	42.78726959
6668560	43.38072205
6689376	43.38072205
6689376	42.74814224
6696380	42.55249786
6696380	43.17855835
6696380	42.77422714
6696380	42.59814835
6710386	42.57858276
6717272	42.57858276
6717272	42.57858276
6724213	42.55249786
6724213	42.83944321
6731217	42.65031815
6738212	42.57206345
6745207	42.57206345
6745207	43.1655159
6759031	43.02856445
6759031	42.70249176
6779463	42.30468369
6786292	42.30468369
6793126	42.81335449
6820405	42.81335449
6834187	42.90465546
6847822	42.4090271
6847822	42.87204742
6868490	42.93074036
6875385	42.93074036
6896082	42.74161911
6902952	42.74161911
6909813	42.72857666
6923546	42.51337051
6923546	42.57858276
6937512	42.53293228
6958282	42.53293228
6965256	42.9894371
6965256	42.9894371
6972197	43.11986542
6986091	43.27637863
6993037	42.89161301
6999996	42.57206345
7006946	42.62423325
7013876	42.34381104
7013876	42.88509369
7048614	42.89161301
7048614	42.89161301
7069467	42.54597473
7069467	42.54597473
7090322	42.33076859
7097249	42.559021
7104202	42.559021
7124903	42.45467758
7131805	42.76770401
7138812	42.75466156
7145722	42.75466156
7173426	42.90465546
7173426	42.36989594
7180307	42.78075027
7180307	42.45467758
7187205	42.46772003
7208012	42.46772003
7228698	42.76118469
7235652	42.54597473
7242576	42.54597473
7242576	43.13942719
7249457	43.13942719
7270319	42.84596252
7277221	42.31772614
7277221	42.51988983
7284141	42.73509979
7291057	42.62423325
7318835	42.88509369
7318835	42.88509369
7325773	42.88509369
7325773	42.96334839
7332742	42.73509979
7339660	42.73509979
7339660	42.62423325
7367455	43.36115646
7374435	42.62423325
7381368	42.62423325
7381368	42.62423325
7388365	42.78726959
7395310	43.03508377
7409199	42.90465546
7423142	42.98291397
7430067	42.98291397
7430067	42.98291397
7436976	42.98291397
7450732	43.08725739
7450732	42.92422104
7457675	42.87204742
7457675	42.87204742
7471440	43.00899887
7478287	43.00899887
7478287	42.83292007
7492009	42.83292007
7492009	42.68944931
7498838	42.44163132
7512588	42.51337051
7546916	42.59162521
7560630	42.59162521
7567563	42.59162521
7567563	42.65684128
7574517	42.71553421
7574517	42.87204742
7574517	42.38946152
7595299	42.83944321
7602330	43.15899277
7609265	43.15899277
7609265	43.19812012
7609265	43.19812012
7616185	42.64379883
7637117	42.64379883
7650994	43.00899887
7671948	42.96334839
7671948	43.04813004
7678806	43.14595032
7685761	43.14595032
7692758	43.14595032
7692758	42.86552811
7706691	42.84596252
7713635	42.87857056
7713635	42.76118469
7713635	42.98291397
7720580	42.98291397
7727539	43.10029984
7734551	43.10029984
7734551	43.10029984
7734551	42.81335449
7748405	42.95030594
7755375	42.90465546
7755375	42.90465546
7762387	42.76770401
7762387	43.03508377
7762387	43.15247345
7783222	43.15247345
7797054	43.02204132
7838636	42.9894371
7845590	43.19812012
7845590	42.85248566
7852508	43.45898056
7859520	43.23072815
7859520	42.93074036
7873379	42.59162521
7873379	42.59162521
7873379	42.79379272
7900923	42.79379272
7935244	42.95682907
7935244	43.06117249
7948904	42.99595642
7962548	42.99595642
7983108	43.06117249
7996785	43.06117249
8010411	43.00899887
8017279	42.83292007
8030973	43.13290787
8044620	42.85248566
8044620	42.17425156
8044620	42.17425156
8058327	42.66988373
8058327	42.90465546
8071969	42.81987762
8071969	43.37420273
8106134	42.98291397
8112974	42.98291397
8112974	42.57206345
8126614	42.91769791
8126614	42.91769791
8140328	43.18507767
8154022	43.18507767
8160791	43.0937767
8167678	43.0937767
8181328	43.0937767
8215500	43.68070984
8222339	43.68070984
8242832	42.76770401
8263344	42.52641296
8270179	42.85248566
8277036	42.92422104
8277036	42.92422104
8283881	43.11986542
8290716	43.23072815
8297489	43.23072815
8297489	42.90465546
8304309	42.76770401
8304309	42.76770401
8311140	42.72857666
8324824	43.10682297
8324824	42.87204742
8331649	42.72857666
8338469	42.72857666
8338469	42.6372757
8345312	42.6372757
8365866	43.73940277
8379476	43.26985931
8386300	43.15247345
8386300	43.75244522
8393116	43.0676918
8406831	43.02204132
8413679	43.02204132
8420566	43.36115646
8434286	42.96987152
8441088	42.75466156
8447982	42.99595642
8461583	42.99595642
8468452	42.93074036
8468452	42.87204742
8509600	43.47202301
8509600	43.00247955
8516504	43.00247955
8530360	43.00247955
8537314	43.51115036
8558077	43.13942719
8565015	43.34811401
8571930	43.34811401
8578825	43.34811401
8578825	43.15899277
8578825	43.15899277
8585699	43.15899277
8585699	43.44593811
8585699	42.65684128
8585699	42.65684128
8592554	42.87857056
8599492	42.87857056
8606311	42.96334839
8619985	43.47202301
8633694	43.21116638
8640552	43.32202911
8647408	42.91117859
8661070	42.91117859
8674725	43.02204132
8695274	43.23072815
8695274	42.90465546
8708947	43.08073425
8729504	43.0416069
8736385	42.86552811


==> figures/multitimit_50_eval.txt <==
5942	97.02713776
12221	90.19500732
31038	90.19500732
37221	80.24001312
43554	80.24001312
49885	80.24001312
68729	74.64884949
106493	74.64884949
106493	73.02604675
112831	70.21682739
131648	71.38961029
150609	65.7848053
156864	64.92568207
156864	66.94395447
163189	64.27110291
169535	64.27110291
175850	70.44865417
201058	73.40788269
201058	64.05290985
207335	65.34842682
244959	67.63943481
251199	68.33492279
251199	64.65293884
257435	59.07541275
276127	60.91640472
332731	58.61175537
345372	56.17073441
345372	56.17073441
364143	54.13882446
370395	51.92963409
376683	49.76135254
382839	51.58870697
382839	52.73421478
413980	49.14768982
420211	49.14768982
420211	50.37501526
426376	48.05672836
426376	48.05672836
432597	48.90222168
438877	48.27492142
445104	48.17946243
445104	48.12491608
451325	49.03859329
457511	47.68852997
457511	48.99768066
482422	49.2431488
501137	47.52488708
526011	52.42056274
532238	57.64352798
532238	62.6210289
538456	62.6210289
538456	62.6210289
557130	54.00245285
557130	67.62580109
575889	61.7482605
582080	69.98500061
588302	68.93495178
588302	68.93495178
594519	68.93495178
600772	71.25324249
606991	72.19419098
606991	72.19419098
619426	66.04391479
625604	61.6118927
631852	59.22541809
631852	61.40733719
631852	65.92118073
638110	59.22541809
638110	58.74812317
644315	54.90249634
650610	56.08891296
650610	56.08891296
656769	54.95704269
656769	52.24328232
675495	50.45684052
681761	50.26592255
681761	48.27492142
694123	51.58870697
694123	51.58870697
712840	47.21123505
725260	43.54288864
725260	44.30656052
731515	43.4610672
743992	43.55652618
750212	43.55652618
768793	43.55652618
836731	42.41101837
842880	42.16555405
874382	42.16555405
887051	43.03831863
887051	42.92922592
887051	42.20646286
893347	42.20646286
905992	41.74280548
912346	41.74280548
924948	42.37010956
931272	41.23823929
937579	42.86103821
950269	42.451931
950269	42.451931
956505	42.39738083
956505	42.84740067
969104	42.84740067
981719	42.1519165
981719	42.6564827
987993	43.29742432
987993	43.29742432
994302	42.67012024
1000567	42.69739532
1006856	42.79285431
1013167	42.61557388
1025824	42.61557388
1032110	43.597435
1038432	43.13377762
1044714	43.13377762
1063664	43.70653152
1076227	42.56102371
1088939	42.56102371
1095234	43.0928688
1101539	43.0928688
1107783	42.54738998
1114106	42.43829346
1114106	43.24287415
1114106	43.24287415
1120426	42.82012939
1126744	42.82012939
1126744	43.36560822
1126744	43.0928688
1139344	43.0928688
1158056	42.62921143
1158056	44.14291382
1164352	44.14291382
1170498	43.40651703
1183060	44.71566772
1195613	43.61107254
1233388	42.84740067
1239751	41.86553955
1246081	44.102005
1258646	44.21110153
1258646	43.72016907
1258646	43.93836212
1265046	42.73830795
1271378	43.35197067
1271378	42.94285965
1277663	42.94285965
1290200	43.72016907
1315084	43.05195618
1315084	42.73830795
1321191	43.55652618
1327327	43.40651703
1333511	43.85654068
1351896	43.1610527
1358008	43.58379745
1358008	43.58379745
1370325	43.50197601
1370325	43.50197601
1382551	43.40651703
1382551	44.15655136
1382551	43.70653152
1388672	43.3928833
1407047	43.28378677
1425485	44.00654602
1425485	44.00654602
1431603	44.00654602
1443856	43.96563339
1456115	43.96563339
1456115	43.96563339
1462228	44.38838196
1474455	43.66562271
1486714	43.54288864
1486714	43.44742966
1492830	43.06559372
1492830	44.4020195
1517369	44.4020195
1517369	43.88381195
1523491	42.71103287
1541902	43.36560822
1572585	43.61107254
1572585	44.74294281
1578714	43.66562271
1590899	43.66562271
1590899	43.69289398
1652176	43.69289398
1658310	44.19746399
1670585	45.67025757
1695055	43.99290848
1701206	44.5383873
1731868	45.68389511
1737980	43.58379745
1744090	44.48384094
1774883	44.48384094
1787478	44.48384094
1787478	44.4020195
1793751	45.62934494
1806236	45.62934494
1806236	45.27478409
1812544	44.1701889
1831345	44.1701889
1831345	44.6065712
1837585	44.55202484
1837585	44.96113586
1843902	44.55202484
1856404	44.34746933
1856404	43.43379211
1868904	45.1793251
1875220	45.1793251
1894064	44.74294281
1900291	44.55202484
1900291	44.52474976
1906621	44.6065712
1981984	44.34746933
1981984	44.34746933
2013189	44.34746933
2019387	43.61107254
2025602	44.42929077
2025602	45.12477875
2031790	45.12477875
2031790	44.64748383
2038007	44.64748383
2044282	44.64748383
2056842	44.87931442
2056842	44.87931442
2069363	44.82476425
2088164	44.78385544
2107077	45.84753799
2125849	45.04295731
2144684	45.83390045
2157180	45.80662918
2169748	45.80662918
2182167	44.41565704
2201106	45.00204468
2213551	45.1111412
2219850	45.39751816
2219850	45.84753799
2232451	44.98840714
2232451	45.00204468
2238688	44.83840179
2244942	44.4702034
2251210	44.89294815
2251210	45.58843613
2257517	44.74294281
2263749	44.59293747
2263749	45.00204468
2276267	45.23387527
2282566	45.4793396
2288867	44.07472992
2295101	44.07472992
2301330	44.18382645
2320221	45.08386612
2357816	45.28842163
2370438	44.75658035
2383190	45.08386612
2395937	45.91572189
2395937	44.67475891
2427745	45.12477875
2427745	45.12477875
2434083	45.02931976
2434083	45.02931976
2440479	45.38388062
2446852	45.38388062
2453219	45.38388062
2465915	44.49747849
2497773	44.42929077
2535967	44.78385544
2548696	45.07022858
2548696	45.65662003
2548696	44.34746933
2555035	44.4020195
2561389	44.6065712
2567786	44.6065712
2567786	44.6065712
2567786	44.59293747
2664223	44.93386078
2683552	44.93386078
2689959	44.56566238
2702979	44.93386078
2702979	44.93386078
2722864	44.7702179
2722864	45.94299698
2722864	45.90208817
2729672	45.30205917
2736459	45.13841629
2743326	45.90208817
2763768	45.80662918
2770721	45.80662918
2777620	45.07022858
2784507	45.76571655
2791410	45.07022858
2798351	44.71566772
2798351	44.71566772
2798351	44.71566772
2812260	44.89294815
2819220	44.89294815
2819220	46.14755249
2819220	46.14755249
2826133	45.02931976
2833161	44.51111603
2847167	44.93386078
2868195	45.67025757
2868195	45.67025757
2875156	44.71566772
2882211	44.71566772
2882211	45.32933426
2903199	45.32933426
2910074	44.48384094
2910074	44.48384094
2930762	44.68839645
2937642	44.68839645
2937642	44.68839645
2937642	44.27928543
2937642	44.45656586
2944541	44.86567688
2951359	44.83840179
2951359	44.51111603
2951359	44.93386078
2964904	45.01568222
2971564	45.08386612
2978262	44.87931442
2978262	45.15205383
2984924	44.87931442
2991598	44.87931442
2991598	45.31569672
2998245	44.98840714
3018337	45.32933426
3038396	45.32933426
3045121	45.49297714
3051875	45.49297714
3085732	44.86567688
3113178	44.86567688
3113178	44.7702179
3120046	44.68839645
3126883	44.68839645
3140643	45.32933426
3154272	45.00204468
3154272	44.96113586
3161151	44.96113586
3161151	44.79748917
3167969	44.87931442
3174800	44.87931442
3174800	44.75658035
3181698	44.75658035
3181698	43.58379745
3188440	44.98840714
3195300	44.89294815
3202149	44.89294815
3215827	44.66112137
3229546	44.5383873
3236402	44.52474976
3236402	44.67475891
3236402	44.87931442
3243291	44.87931442
3250142	45.72480392
3250142	45.72480392
3250142	44.89294815
3277477	44.79748917
3297943	45.4111557
3297943	45.53388977
3304808	45.02931976
3325206	45.02931976
3325206	45.02931976
3332079	45.12477875
3338964	45.43843079
3338964	45.43843079
3359693	45.38388062
3359693	45.4793396
3366609	45.08386612
3373514	45.64298248
3380420	45.52025223
3380420	45.52025223
3380420	45.1111412
3387340	45.1111412
3387340	45.1111412
3408180	45.91572189
3415162	45.26114655
3422123	44.48384094
3429104	44.74294281
3436078	44.74294281
3443028	44.72930527
3457024	44.72930527
3463995	44.71566772
3470940	44.71566772
3477894	45.46570206
3484815	45.27478409
3498638	45.04295731
3512413	44.93386078
3512413	45.23387527
3525860	44.44292831
3525860	44.36110687
3552829	45.23387527
3559666	45.23387527
3573400	44.67475891
3593447	44.26564789
3593447	44.62020874
3613510	44.62020874
3613510	44.86567688
3620139	45.08386612
3620139	45.04295731
3626803	45.04295731
3646637	44.38838196
3653267	44.75658035
3659928	45.57479858
3659928	45.57479858
3666517	45.57479858
3673088	45.4111557
3673088	45.4111557
3692866	45.37024307
3699424	44.97477341
3699424	44.44292831
3706069	45.02931976
3732351	45.02931976
3732351	44.52474976
3745491	45.20660019
3745491	45.20660019
3752123	44.89294815
3758765	44.59293747
3771889	44.59293747
3778477	44.29292297
3785076	44.29292297
3791703	44.64748383
3791703	44.64748383
3798254	45.3429718
3804819	44.37474442
3804819	44.37474442
3818016	45.01568222
3818016	44.29292297
3824605	45.19296265
3824605	44.19746399
3831195	44.19746399
3831195	44.97477341
3844401	44.97477341
3864205	44.85203934
3870839	45.26114655
3877392	45.26114655
3883921	45.26114655
3890414	45.46570206
3896948	44.55202484
3923013	45.16568756
3942884	44.45656586
3956277	44.75658035
3956277	44.75658035
3962974	44.89294815
3962974	45.56116104
3969718	45.50661469
3976391	45.08386612
3976391	45.49297714
3989709	45.49297714
3989709	45.58843613
3996450	45.87481308
4016554	44.5383873
4016554	45.12477875
4023213	45.01568222
4029952	45.37024307
4043391	45.28842163
4043391	45.28842163
4069809	45.72480392
4076324	45.72480392
4095885	45.04295731
4102559	45.04295731
4102559	44.82476425
4169547	44.82476425
4196317	44.96113586
4203030	45.13841629
4203030	46.1202774
4216419	46.1202774
4223174	45.12477875
4229907	44.94749832
4236617	45.15205383
4236617	44.86567688
4256681	45.68389511
4276276	45.68389511
4276276	45.02931976
4282729	45.1111412
4289106	45.1111412
4289106	45.1111412
4289106	45.1111412
4308159	44.98840714
4308159	44.94749832
4333748	44.6065712
4333748	45.84753799
4340094	45.20660019
4359263	45.1793251
4359263	44.32019806
4378430	44.34746933
4378430	44.62020874
4378430	44.62020874
4384833	44.62020874
4391206	44.72930527
4391206	44.82476425
4397597	45.27478409
4397597	45.57479858
4404008	45.68389511
4404008	45.68389511
4410471	45.68389511
4423710	44.51111603
4437064	44.78385544
4443733	45.00204468
4450398	44.96113586
4457039	45.30205917
4457039	45.73844147
4457039	45.4111557
4463732	44.6065712
4470451	45.38388062
4477151	45.58843613
4490558	45.39751816
4497248	45.39751816
4510793	45.73844147
4530885	45.02931976
4544369	45.02931976
4557823	45.02931976
4564545	44.96113586
4564545	45.57479858
4578013	46.01118088
4591427	45.95663452
4598220	45.82026291
4598220	45.82026291
4604974	45.27478409
4618372	45.27478409
4631841	45.27478409
4631841	45.49297714
4638575	46.09300613
4645239	46.09300613
4645239	45.64298248
4651983	45.39751816
4651983	46.02481842
4658689	45.22023773
4665457	46.01118088
4672222	44.98840714
4672222	45.62934494
4678897	45.19296265
4685602	45.01568222
4699130	46.06573105
4726096	45.23387527
4726096	45.23387527
4739536	45.23387527
4739536	45.24751282
4746226	45.53388977
4746226	44.55202484
4752891	44.55202484
4752891	45.30205917
4759635	45.26114655
4766380	45.87481308
4773069	45.87481308
4779766	45.87481308
4779766	45.87481308
4786486	44.4702034
4786486	44.44292831
4793241	44.44292831
4799993	44.51111603
4806680	44.00654602
4813362	44.15655136
4820122	46.29755783
4826804	45.19296265
4833458	45.19296265
4833458	44.18382645
4840082	44.66112137
4846748	44.94749832
4846748	44.67475891
4846748	44.67475891
4853472	45.53388977
4853472	44.21110153
4860278	45.60207367
4867010	45.60207367
4867010	44.87931442
4873703	44.87931442
4880429	44.87931442
4893945	44.67475891
4893945	44.78385544
4893945	44.87931442
4893945	44.87931442
4900695	45.87481308
4914157	45.87481308
4934280	44.44292831
5001515	45.32933426
5008213	45.08386612
5008213	45.04295731
5014960	44.21110153
5021701	45.67025757
5028409	43.92472458
5028409	45.75207901
5055167	45.27478409
5061837	45.27478409
5061837	45.39751816
5075181	45.60207367
5081865	44.45656586
5108619	44.45656586
5121989	45.5475235
5135432	44.68839645
5142113	45.82026291
5148830	45.82026291
5148830	45.1111412
5148830	45.04295731
5155543	45.1793251
5169076	45.1793251
5175839	45.1793251
5189337	44.56566238
5196121	44.56566238
5202888	44.94749832
5209629	45.65662003
5209629	45.65662003
5216400	45.46570206
5216400	45.46570206
5229897	44.44292831
5236653	44.30656052
5257013	44.30656052
5257013	44.93386078
5263826	45.19296265
5284161	44.67475891
5311417	44.67475891
5325013	45.02931976
5325013	45.02931976
5338693	45.38388062
5338693	45.61571121
5345524	44.68839645
5359266	46.63848495
5379779	45.31569672
5379779	45.07022858
5413977	44.25201035
5420841	45.32933426
5427694	45.23387527
5434522	45.23387527
5441289	45.23387527
5454999	45.23387527
5482335	44.90658569
5489144	44.90658569
5496008	45.4111557
5509578	45.4111557
5516418	45.4111557
5516418	45.35660553
5523226	45.35660553
5523226	44.14291382
5530112	45.68389511
5536887	44.45656586
5543749	44.96113586
5550556	45.23387527
5564271	44.48384094
5564271	44.57929993
5570976	45.04295731
5577866	44.86567688
5584665	44.86567688
5591542	45.7111702
5598348	44.52474976
5605073	44.89294815
5625619	45.62934494
5639214	45.62934494
5646026	45.27478409
5659736	45.27478409
5659736	45.27478409
5666450	44.26564789
5666450	45.05659485
5673277	45.02931976
5680072	44.79748917
5680072	44.79748917
5700442	45.27478409
5707231	45.27478409
5720878	45.27478409
5720878	44.7702179
5727657	44.66112137
5741212	44.66112137
5748005	44.85203934
5754859	44.83840179
5754859	44.83840179
5781973	45.1111412
5781973	46.06573105
5795531	44.44292831
5802318	44.25201035
5815905	44.25201035
5822660	44.25201035
5829485	45.07022858
5836336	44.15655136
5850019	44.15655136
5850019	45.31569672
5863628	44.83840179
5870456	45.42479324
5870456	45.05659485
5870456	45.05659485
5884128	44.64748383
5890917	45.20660019
5897731	45.46570206
5904573	44.68839645
5924848	44.68839645
5952130	44.55202484
5952130	44.85203934
5958971	44.90658569
5965827	44.90658569
5972689	45.01568222
5972689	45.01568222
5979509	44.74294281
5979509	46.1202774
5993175	46.1202774
6013692	44.94749832
6020481	44.94749832
6027363	44.94749832
6040970	44.78385544
6040970	44.78385544
6047833	44.93386078
6061545	44.42929077
6061545	45.12477875
6075197	45.57479858
6088920	45.57479858
6102590	45.57479858
6129997	45.57479858
6136787	45.38388062
6143666	46.03845596
6150503	44.71566772
6164201	45.38388062
6177852	44.98840714
6191625	44.81112671
6198426	45.27478409
6212089	45.27478409
6232542	44.62020874
6252878	46.33847046
6259664	45.82026291
6259664	44.81112671
6266379	44.98840714
6273121	44.49747849
6273121	44.29292297
6279933	45.49297714
6279933	45.49297714
6293479	45.57479858
6300196	45.13841629
6300196	44.70203018
6313763	44.70203018
6320569	44.70203018
6327299	45.61571121
6334056	44.70203018
6340846	45.23387527
6340846	45.23387527
6347589	45.43843079
6347589	45.43843079
6354417	45.30205917
6354417	44.51111603
6361135	44.51111603
6374723	44.15655136
6388298	43.95199966
6401801	45.22023773
6401801	44.85203934
6415436	45.26114655
6422203	44.04745483
6422203	44.86567688
6435732	44.86567688
6449324	45.38388062
6449324	44.83840179
6449324	44.83840179
6449324	44.97477341
6456078	44.93386078
6462798	45.16568756
6476385	46.07936859
6489912	43.85654068
6496650	44.67475891
6503413	45.02931976
6503413	45.02931976
6516951	45.20660019
6523773	45.20660019
6564666	45.20660019
6585411	44.57929993
6585411	44.81112671
6592182	44.81112671
6599136	45.31569672
6606073	45.1793251
6612997	44.81112671
6633731	44.81112671
6654580	44.90658569
6661566	46.25664902
6668560	44.79748917
6696380	44.93386078
6696380	45.15205383
6703376	45.15205383
6717272	45.1793251
6724213	45.1793251
6738212	45.1793251
6752071	45.1793251
6759031	45.02931976
6759031	45.49297714
6759031	45.49297714
6765859	44.71566772
6779463	44.71566772
6786292	45.22023773
6799927	45.27478409
6799927	44.7702179
6813554	44.7702179
6820405	45.97027206
6827281	45.97027206
6834187	45.58843613
6834187	43.88381195
6854699	44.81112671
6854699	44.68839645
6861594	44.38838196
6868490	44.55202484
6882141	44.55202484
6889059	45.5475235
6889059	45.52025223
6896082	45.91572189
6896082	45.90208817
6916659	43.93836212
6923546	45.61571121
6930519	45.61571121
6951345	44.75658035
6951345	44.37474442
6958282	44.52474976
6958282	44.52474976
6965256	44.82476425
6986091	45.28842163
6999996	44.78385544
7034721	45.68389511
7041669	44.70203018
7048614	44.96113586
7055565	44.96113586
7062526	45.20660019
7062526	45.20660019
7069467	44.83840179
7069467	44.83840179
7076469	44.08836746
7083371	45.61571121
7083371	44.63384628
7090322	44.1701889
7097249	45.12477875
7104202	44.42929077
7104202	45.38388062
7111145	45.13841629
7124903	45.13841629
7145722	45.30205917
7152635	45.26114655
7180307	45.68389511
7180307	44.71566772
7201089	44.71566772
7214890	45.31569672
7214890	44.29292297
7228698	44.29292297
7228698	45.52025223
7235652	44.94749832
7270319	44.75658035
7291057	44.75658035
7304969	44.45656586
7318835	43.70653152
7332742	45.12477875
7332742	45.12477875
7332742	45.67025757
7346566	45.67025757
7360516	44.44292831
7360516	44.81112671
7367455	44.81112671
7381368	44.70203018
7395310	44.6065712
7395310	46.05209351
7395310	46.05209351
7402250	44.96113586
7409199	44.2383728
7430067	45.46570206
7436976	45.15205383
7436976	45.02931976
7436976	45.02931976
7436976	44.57929993
7443856	44.75658035
7478287	44.75658035
7485155	44.93386078
7485155	44.93386078
7492009	45.00204468
7492009	45.00204468
7505749	45.00204468
7505749	45.56116104
7519449	45.56116104
7540045	45.4793396
7546916	45.4793396
7553763	45.60207367
7553763	45.83390045
7553763	45.1111412
7560630	45.1111412
7574517	45.15205383
7588366	45.15205383
7602330	45.15205383
7609265	44.37474442
7616185	45.35660553
7616185	44.14291382
7623153	44.14291382
7623153	44.14291382
7630135	45.56116104
7630135	45.39751816
7650994	45.97027206
7657987	45.1111412
7664941	45.1111412
7671948	45.38388062
7671948	44.96113586
7671948	45.1793251
7685761	45.1793251
7692758	45.39751816
7699748	44.14291382
7713635	44.14291382
7748405	44.14291382
7748405	44.57929993
7755375	45.75207901
7755375	45.31569672
7755375	45.31569672
7762387	45.31569672
7776278	44.90658569
7783222	45.38388062
7783222	45.38388062
7790158	45.83390045
7797054	45.83390045
7817795	45.82026291
7817795	44.52474976
7824795	45.27478409
7838636	44.30656052
7873379	45.02931976
7900923	45.02931976
7935244	45.09750366
7942100	45.32933426
7948904	45.32933426
7955718	44.34746933
7955718	44.34746933
7962548	44.34746933
7962548	45.46570206
7976247	45.12477875
7983108	45.12477875
7996785	45.49297714
7996785	45.7111702
8024124	44.55202484
8024124	44.62020874
8030973	44.97477341
8037788	45.69753265
8044620	44.32019806
8051447	44.78385544
8058327	44.78385544
8058327	44.78385544
8071969	44.62020874
8078778	44.62020874
8085604	44.5383873
8092498	44.5383873
8099291	45.64298248
8099291	45.13841629
8106134	45.13841629
8126614	45.46570206
8126614	45.46570206
8147141	45.76571655
8147141	45.91572189
8154022	44.89294815
8154022	45.52025223
8154022	44.36110687
8160791	45.61571121
8160791	45.53388977
8174493	46.25664902
8181328	44.59293747
8188198	45.7793541
8215500	45.38388062
8215500	45.38388062
8222339	44.71566772
8229153	45.1111412
8229153	44.49747849
8242832	44.49747849
8256530	44.52474976
8256530	44.52474976
8283881	45.5475235
8311140	45.60207367
8317999	45.60207367
8324824	44.85203934
8324824	45.49297714
8331649	45.49297714
8331649	44.62020874
8338469	45.75207901
8352175	44.41565704
8358980	44.29292297
8365866	44.29292297
8379476	44.86567688
8386300	44.96113586
8386300	44.82476425
8399965	44.36110687
8406831	44.93386078
8420566	44.32019806
8427392	44.75658035
8427392	43.89744949
8441088	44.63384628
8447982	44.63384628
8461583	45.13841629
8468452	45.13841629
8468452	44.03382111
8468452	45.05659485
8475271	45.01568222
8482157	44.59293747
8488953	45.1793251
8488953	43.99290848
8488953	44.75658035
8509600	44.75658035
8516504	44.75658035
8516504	44.97477341
8537314	44.97477341
8565015	44.97477341
8565015	44.97477341
8571930	44.70203018
8571930	44.89294815
8585699	45.04295731
8592554	44.96113586
8599492	45.38388062
8606311	44.36110687
8613202	45.24751282
8613202	44.51111603
8619985	44.27928543
8633694	44.97477341
8640552	44.97477341
8661070	44.42929077
8702075	45.23387527
8736385	44.29292297


==> figures/multitimit_50_train.txt <==
0	100
12221	97.25349426
24859	90.08180237
31038	91.30705261
43554	86.18701172
56236	84.223526
62473	77.21907043
75023	70.03477478
87707	70.28458405
100233	62.94425201
106493	59.92274857
119133	61.00035858
131648	58.81155014
137967	57.08177948
150609	57.44634628
163189	59.24679184
175850	58.18737793
182071	53.68451309
194701	55.7543602
207335	61.2746582
219841	51.01428223
232535	70.03897858
244959	57.79272079
263772	62.7357254
276127	57.40366364
294890	50.53565598
307481	50.17948532
326401	46.86968613
345372	41.78183365
357844	41.79442978
376683	37.73730087
401575	36.63240433
420211	34.30924606
445104	35.44353485
463769	31.15339088
482422	30.44244957
507309	29.04645538
526011	26.92202759
544703	29.55867004
569609	25.41547394
588302	39.665802
613205	38.79042053
631852	45.25817108
650610	42.74398422
669283	34.93201828
694123	35.12725067
712840	28.7833519
731515	27.16274071
756390	22.01400948
775013	17.58111763
793561	15.6799078
812070	13.42042828
836731	12.62061882
849161	11.84390068
868058	11.17494392
880732	11.06788254
893347	10.64873409
912346	9.80134201
924948	9.659993172
943890	9.341609001
962853	8.854585648
975450	8.476023674
994302	8.111455917
1006856	7.824559689
1025824	7.455093861
1038432	6.902294636
1057355	6.683973789
1069961	6.443960667
1088939	6.248731613
1101539	6.05350256
1114106	5.738616943
1133066	5.667243004
1145584	5.364952564
1164352	5.227802277
1176799	5.038171291
1195613	4.83734417
1214542	4.609226704
1227107	4.537153244
1246081	4.257254601
1258646	4.273348808
1277663	3.950765848
1290200	3.987852335
1308940	3.693958998
1321191	3.575701952
1339636	3.446948767
1351896	3.469340563
1370325	3.232826471
1394836	3.185243845
1413199	3.068386078
1425485	2.820676088
1443856	2.798984051
1462228	2.817177296
1480580	2.594658136
1498921	2.550574064
1517369	2.509289026
1535745	2.386833668
1554178	2.265077829
1578714	2.057253122
1597078	2.087342262
1615500	1.966985941
1621597	2.097138643
1633889	1.917304039
1646109	1.940395594
1658310	1.904008865
1670585	1.829136014
1682789	1.768957853
1688928	1.768957853
1701206	1.864123344
1713407	1.826337099
1725717	1.796947718
1737980	1.655598998
1750223	1.748665214
1762492	1.617812753
1768623	1.591922164
1781193	1.559733868
1793751	1.572329283
1806236	1.561133265
1818865	1.545039177
1831345	1.525446296
1837585	1.435878754
1850175	1.430980563
1862687	1.407189131
1875220	1.407189131
1887762	1.382698059
1900291	1.438677788
1906621	1.47296536
1919175	1.345611572
1931741	1.249746323
1944272	1.400191784
1956859	1.279135704
1969421	1.25114584
1981984	1.232952476
1994575	1.375700593
2006922	1.176272988
2013189	1.18536973
2025602	1.208461285
2038007	1.144084692
2050594	1.164377332
2063091	1.105598688
2075681	1.092303514
2088164	1.100000739
2100760	1.200764179
2107077	1.109097362
2119538	1.04402101
2132175	1.114695311
2144684	0.9971380234
2157180	1.088104963
2169748	1.060115218
2182167	1.010433197
2188486	1.015331388
2201106	0.9726469517
2213551	1.062214375
2226134	0.960051477
2238688	0.9880413413
2251210	0.9698479176
2263749	0.9446570873
2282566	1.041222095
2295101	0.9894408584
2313921	0.8879776597
2326450	0.8998733163
2345286	0.8900768757
2383190	0.8382956982
2395937	0.8396952152
2415025	0.8977741003
2427745	0.8368961811
2446852	0.8648860455
2459582	0.8131048679
2478699	0.8928759098
2491392	0.9362601638
2510532	0.8159038424
2523209	0.8788809776
2535967	0.8019089103
2555035	0.8606875539
2567786	0.7935119271
2638271	0.6717561483
2657811	0.735433042
2670657	0.7746188045
2683552	0.8257002831
2696472	0.72633636
2709588	0.7060437202
2722864	0.737532258
2736459	0.7487282157
2743326	0.7116416693
2750109	0.7858147621
2763768	0.769720614
2770721	0.6563617587
2777620	0.7473286986
2784507	0.7403312325
2798351	0.7998096943
2805354	0.728435576
2812260	0.7165399194
2826133	0.7081429362
2833161	0.7361328006
2847167	0.6731556654
2854171	0.7025449872
2861138	0.6857510805
2875156	0.6577612162
2882211	0.6409673095
2889184	0.7032447457
2903199	0.6234737039
2910074	0.6052802801
2917017	0.7158401608
2923924	0.6983464956
2937642	0.6605601907
2944541	0.641667068
2951359	0.7312345505
2964904	0.6024813056
2978262	0.6682574153
2984924	0.7459292412
2998245	0.6353693604
3004925	0.6101785302
3018337	0.6843515635
3024953	0.6780538559
3038396	0.6654584408
3045121	0.6150767207
3058573	0.6773540974
3072029	0.7151404023
3078841	0.7382320166
3092555	0.6521632671
3099494	0.5786899328
3113178	0.6031810641
3120046	0.6185754538
3133750	0.5611962676
3140643	0.6143769622
3154272	0.5758909583
3161151	0.6003820896
3174800	0.6129775047
3188440	0.5807891488
3195300	0.5618960261
3208969	0.5702930093
3215827	0.5842878819
3229546	0.5101148486
3236402	0.5674939752
3250142	0.5108145475
3256940	0.6108782291
3270650	0.5968833566
3277477	0.6206746697
3291087	0.5709927082
3297943	0.5094150901
3311551	0.5367051959
3318319	0.5073158741
3332079	0.5150130391
3338964	0.5234100223
3345856	0.4870232046
3352749	0.5611962676
3366609	0.5381046534
3373514	0.5276084542
3380420	0.5164125562
3394278	0.480725497
3401254	0.4982191324
3408180	0.4870232046
3422123	0.5793896914
3429104	0.5157127976
3443028	0.5311071873
3450013	0.6101785302
3457024	0.5996823311
3470940	0.4912216961
3477894	0.5087153316
3484815	0.4891224504
3498638	0.5234100223
3505503	0.5164125562
3512413	0.5227102637
3525860	0.5465016365
3539325	0.4653310776
3546016	0.5248094797
3552829	0.480725497
3566585	0.4632318616
3573400	0.4604328573
3580177	0.55489856
3593447	0.4541351497
3600165	0.4870232046
3613510	0.4604328573
3620139	0.505916357
3633447	0.4968196452
3640047	0.5604965687
3653267	0.4758272767
3659928	0.5199112892
3673088	0.4891224504
3679611	0.5276084542
3686219	0.4674303234
3699424	0.4534353912
3706069	0.5122140646
3719197	0.4604328573
3732351	0.4205473363
3738911	0.415649116
3752123	0.4604328573
3758765	0.4618323445
3771889	0.384860307
3778477	0.5010181069
3791703	0.4331427813
3798254	0.4464379549
3811416	0.5583972931
3824605	0.4317432642
3831195	0.4394404888
3844401	0.4268450439
3851005	0.4310435355
3864205	0.4534353912
3870839	0.4212470949
3883921	0.4828247428
3890414	0.40865165
3903455	0.4163488746
3909955	0.4688298106
3923013	0.455534637
3929558	0.5360054374
3942884	0.4954201579
3949592	0.5087153316
3962974	0.4576338828
3969718	0.4541351497
3983080	0.4198476076
3989709	0.4408399761
4003142	0.4205473363
4009864	0.3946567476
4023213	0.4044531882
4029952	0.5017178655
4043391	0.4527356625
4050091	0.4688298106
4056746	0.4534353912
4069809	0.4191478491
4082847	0.4002546966
4095885	0.4562343955
4102559	0.4443387091
4115962	0.3918577433
4122648	0.4093514085
4129405	0.415649116
4142743	0.4254455566
4149417	0.3925575018
4156136	0.4205473363
4162877	0.4037534297
4176232	0.3925575018
4182898	0.4548349082
4189607	0.4520359039
4203030	0.4597331285
4209710	0.4023539424
4216419	0.4485371709
4229907	0.3778628409
4236617	0.3778628409
4243265	0.384860307
4256681	0.368766129
4263340	0.3855600357
4276276	0.3785625696
4289106	0.3743641078
4301818	0.3834607899
4314565	0.3365778327
4327339	0.3715651333
4340094	0.3855600357
4352912	0.4849239588
4365644	0.4345422685
4378430	0.4268450439
4391206	0.3806618154
4404008	0.3876592815
4417100	0.3918577433
4423710	0.3533717394
4430363	0.3505727351
4443733	0.4051529169
4450398	0.365267396
4457039	0.3547712266
4470451	0.3925575018
4477151	0.437341243
4483829	0.3645676672
4490558	0.4359417558
4504029	0.3785625696
4510793	0.3792623281
4517481	0.3708653748
4530885	0.3645676672
4537669	0.3624684215
4544369	0.38835904
4557823	0.3708653748
4564545	0.3729646206
4571311	0.3974557221
4584706	0.3806618154
4591427	0.3946567476
4598220	0.3617686927
4604974	0.3841605484
4618372	0.3764633536
4625061	0.3876592815
4631841	0.3519722223
4645239	0.3701656163
4651983	0.3568704426
4658689	0.3316796124
4672222	0.3351783156
4678897	0.3785625696
4685602	0.3701656163
4692388	0.4268450439
4705928	0.3421757817
4712621	0.4289442897
4719336	0.3764633536
4732809	0.3855600357
4739536	0.4527356625
4746226	0.3680664003
4759635	0.3071884811
4766380	0.3239823878
4773069	0.3211834133
4779766	0.3351783156
4793241	0.3260816336
4799993	0.4051529169
4806680	0.3890587687
4820122	0.3757635951
4826804	0.3624684215
4833458	0.3547712266
4846748	0.3610689342
4853472	0.3645676672
4860278	0.3617686927
4867010	0.4128501415
4880429	0.3960562348
4887166	0.3659671545
4893945	0.33797732
4907393	0.3050892651
4914157	0.3127864599
4920899	0.344974786
4934280	0.316285193
4940954	0.3386770487
4947660	0.2875955999
4961164	0.3183844388
4967867	0.2952927947
4974583	0.3113869727
4981322	0.3358780742
4994820	0.298091799
5001515	0.341476053
5008213	0.3701656163
5021701	0.3841605484
5028409	0.3792623281
5035082	0.3323793411
5048453	0.3358780742
5055167	0.3540714681
5061837	0.3834607899
5068522	0.3596694469
5081865	0.3582699597
5088587	0.3260816336
5095253	0.3421757817
5108619	0.3813615739
5115293	0.3330790997
5121989	0.3932572603
5135432	0.4177483618
5142113	0.3267813921
5148830	0.4170486033
5155543	0.3400765657
5169076	0.3491732478
5175839	0.3512724936
5182593	0.3141859472
5196121	0.390458256
5202888	0.4527356625
5209629	0.3512724936
5223136	0.3778628409
5229897	0.3876592815
5236653	0.3834607899
5243461	0.3813615739
5257013	0.3694658875
5263826	0.3540714681
5270579	0.3232826591
5284161	0.3351783156
5290977	0.3673666418
5297815	0.3302800953
5311417	0.3680664003
5318219	0.3792623281
5325013	0.3323793411
5331908	0.3736643493
5345524	0.3876592815
5352380	0.3386770487
5359266	0.3974557221
5372940	0.3428755403
5379779	0.3351783156
5386653	0.2966923118
5400349	0.3330790997
5407170	0.3421757817
5413977	0.3421757817
5420841	0.3246821463
5434522	0.3862597942
5441289	0.3799620867
5454999	0.3022902608
5461832	0.3085879683
5475411	0.3239823878
5489144	0.3351783156
5496008	0.3519722223
5509578	0.3064887524
5516418	0.3694658875
5530112	0.3505727351
5536887	0.325381875
5550556	0.368766129
5557400	0.3582699597
5570976	0.3302800953
5584665	0.3358780742
5591542	0.3085879683
5605073	0.3204836547
5611924	0.3960562348
5625619	0.3799620867
5632389	0.3106872141
5646026	0.3827610612
5652841	0.3491732478
5666450	0.3589696884
5680072	0.3701656163
5686901	0.3337788284
5700442	0.3659671545
5707231	0.3771630824
5720878	0.343575269
5727657	0.3029900193
5741212	0.3260816336
5748005	0.3386770487
5761587	0.3302800953
5775171	0.3057889938
5781973	0.3463742733
5795531	0.3582699597
5802318	0.3344785869
5815905	0.3505727351
5822660	0.3029900193
5836336	0.3351783156
5850019	0.3225829005
5856786	0.3029900193
5870456	0.3141859472
5877287	0.3099874854
5890917	0.347074002
5897731	0.3176846802
5911356	0.3512724936
5918096	0.3491732478
5931663	0.3288806081
5938530	0.3183844388
5952130	0.3330790997
5965827	0.3589696884
5972689	0.3267813921
5986288	0.303689748
5993175	0.3575702012
6006852	0.3225829005
6013692	0.316285193
6027363	0.3561707139
6034198	0.3239823878
6047833	0.3946567476
6061545	0.3344785869
6068376	0.3547712266
6082054	0.3442750275
6088920	0.3505727351
6102590	0.3204836547
6109430	0.3134862185
6123125	0.3512724936
6136787	0.3274811208
6143666	0.2966923118
6157380	0.3659671545
6164201	0.303689748
6177852	0.3372775614
6184737	0.3491732478
6198426	0.2554072738
6205229	0.2854963541
6218928	0.2854963541
6232542	0.3141859472
6246101	0.2910943329
6266379	0.3183844388
6273121	0.3582699597
6279933	0.3365778327
6293479	0.3225829005
6300196	0.3407762945
6306978	0.3155854344
6320569	0.3589696884
6327299	0.2903945744
6334056	0.2875955999
6347589	0.3225829005
6354417	0.2694022059
6361135	0.3428755403
6374723	0.3526719809
6381474	0.3239823878
6388298	0.3498730063
6401801	0.3512724936
6408609	0.3323793411
6422203	0.3099874854
6428923	0.3351783156
6435732	0.3211834133
6449324	0.3029900193
6456078	0.3085879683
6469552	0.3519722223
6476385	0.3330790997
6483129	0.3211834133
6496650	0.2889950871
6503413	0.3288806081
6516951	0.4002546966
6523773	0.2805981338
6530506	0.2924938202
6544173	0.3071884811
6551020	0.3155854344
6564666	0.3281808794
6571632	0.2882953584
6578504	0.3302800953
6585411	0.343575269
6599136	0.3407762945
6606073	0.4023539424
6619922	0.303689748
6626740	0.4240460694
6633731	0.4044531882
6647697	0.319783926
6654580	0.3099874854
6668560	0.3316796124
6675574	0.3743641078
6682538	0.2812978923
6696380	0.2680027187
6703376	0.2952927947
6710386	0.3239823878
6724213	0.3022902608
6731217	0.2966923118
6745207	0.3155854344
6752071	0.2666032314
6759031	0.3050892651
6772712	0.2924938202
6779463	0.2645039856
6786292	0.3239823878
6799927	0.2708016932
6806808	0.2938933074
6813554	0.2854963541
6827281	0.3323793411
6834187	0.3099874854
6841042	0.2407126278
6854699	0.2715014517
6861594	0.2917940915
6868490	0.2701019645
6882141	0.2833971381
6889059	0.3050892651
6896082	0.3148857057
6902952	0.2680027187
6916659	0.2917940915
6923546	0.2770994008
6930519	0.3771630824
6944393	0.3491732478
6951345	0.3141859472
6958282	0.294593066
6972197	0.316285193
6979127	0.3512724936
6986091	0.2910943329
6999996	0.298091799
7006946	0.2659034729
7013876	0.2708016932
7020795	0.3358780742
7034721	0.3330790997
7041669	0.3141859472
7048614	0.3596694469
7062526	0.2645039856
7069467	0.2610052526
7076469	0.2141222805
7090322	0.2966923118
7097249	0.2910943329
7104202	0.2617050111
7111145	0.2610052526
7124903	0.3428755403
7131805	0.3022902608
7138812	0.2736006975
7152635	0.2952927947
7159512	0.2896948457
7166437	0.2910943329
7180307	0.3043895066
7187205	0.2896948457
7194142	0.2791986465
7208012	0.2770994008
7214890	0.2833971381
7221758	0.2868958712
7228698	0.2987915277
7242576	0.2687024474
7249457	0.2652037442
7256405	0.2896948457
7270319	0.2910943329
7277221	0.3169849217
7284141	0.254707545
7298015	0.303689748
7304969	0.2910943329
7311864	0.2505090535
7318835	0.2596057653
7332742	0.2372138947
7339660	0.2784989178
7346566	0.2875955999
7360516	0.2910943329
7367455	0.2302164286
7374435	0.3134862185
7388365	0.2687024474
7395310	0.2784989178
7402250	0.3001910448
7416124	0.2812978923
7423142	0.294593066
7430067	0.2987915277
7436976	0.276399672
7450732	0.3127864599
7457675	0.2917940915
7464515	0.2861961126
7478287	0.2708016932
7485155	0.2959925532
7492009	0.2840968668
7505749	0.2617050111
7512588	0.2351146489
7519449	0.2561070323
7526256	0.2659034729
7540045	0.254707545
7546916	0.2882953584
7553763	0.2666032314
7567563	0.3043895066
7574517	0.2938933074
7581409	0.2854963541
7595299	0.2973920405
7602330	0.2861961126
7609265	0.2812978923
7623153	0.272900939
7630135	0.2463105917
7637117	0.3029900193
7644039	0.2652037442
7657987	0.276399672
7664941	0.254707545
7671948	0.2498093247
7685761	0.2666032314
7692758	0.3337788284
7699748	0.2798984051
7713635	0.2659034729
7720580	0.303689748
7727539	0.3211834133
7734551	0.2582062781
7748405	0.2938933074
7755375	0.2924938202
7762387	0.2861961126
7776278	0.2987915277
7783222	0.325381875
7790158	0.2631044984
7803921	0.2861961126
7810857	0.2610052526
7817795	0.3120867014
7831711	0.2680027187
7838636	0.2833971381
7845590	0.2784989178
7852508	0.2917940915
7866409	0.2959925532
7873379	0.272900939
7880293	0.3092877269
7894123	0.251208812
7900923	0.2826973796
7907806	0.2833971381
7921469	0.2680027187
7928327	0.2582062781
7935244	0.2889950871
7948904	0.2875955999
7955718	0.2610052526
7962548	0.2540077865
7969383	0.2638042271
7983108	0.2994912863
7989926	0.2777991593
7996785	0.3092877269
8010411	0.2840968668
8017279	0.242112115
8024124	0.2652037442
8037788	0.2617050111
8044620	0.3211834133
8051447	0.2861961126
8065117	0.2924938202
8071969	0.2882953584
8078778	0.2952927947
8085604	0.2938933074
8099291	0.251208812
8106134	0.2680027187
8112974	0.2917940915
8126614	0.251208812
8133483	0.2931935787
8140328	0.2645039856
8154022	0.3057889938
8160791	0.276399672
8167678	0.2784989178
8181328	0.3281808794
8188198	0.3260816336
8194994	0.2840968668
8201849	0.2875955999
8215500	0.2805981338
8222339	0.2610052526
8229153	0.2903945744
8242832	0.2603055239
8249703	0.2736006975
8256530	0.3064887524
8270179	0.2924938202
8277036	0.3568704426
8283881	0.3288806081
8297489	0.2973920405
8304309	0.2994912863
8311140	0.3001910448
8324824	0.2833971381
8331649	0.2826973796
8338469	0.2722011805
8352175	0.2631044984
8358980	0.2680027187
8365866	0.3204836547
8379476	0.2910943329
8386300	0.3127864599
8393116	0.2868958712
8406831	0.2743004262
8413679	0.321883142
8420566	0.2750001848
8434286	0.3274811208
8441088	0.2791986465
8447982	0.2575065196
8454779	0.2505090535
8468452	0.2798984051
8475271	0.2896948457
8482157	0.2554072738
8502682	0.2777991593
8516504	0.3043895066
8523453	0.3323793411
8530360	0.2554072738
8544256	0.3365778327
8551169	0.3232826591
8558077	0.3456745148
8571930	0.2931935787
8578825	0.3281808794
8585699	0.3113869727
8599492	0.2938933074
8606311	0.2666032314
8613202	0.2931935787
8619985	0.2526082993
8633694	0.2736006975
8640552	0.2652037442
8647408	0.2456108481
8661070	0.2722011805
8667896	0.3442750275
8674725	0.3274811208
8688371	0.3281808794
8695274	0.2673029602
8702075	0.2910943329
8715712	0.325381875
8722624	0.2708016932


==> figures/timit_dev.txt <==
0	100.0
0	100.0
0	100.0
6906	92.4411392211914
6906	92.4411392211914
6906	92.4411392211914
6906	92.4411392211914
14312	88.8084487915039
14312	88.8084487915039
14312	88.8084487915039
21585	76.57992553710938
21585	76.57992553710938
21585	76.57992553710938
21585	76.57992553710938
21585	76.57992553710938
28416	61.30567932128906
28416	61.30567932128906
28416	61.30567932128906
28416	61.30567932128906
34760	57.66646957397461
34760	57.67299270629883
34760	57.67299270629883
34760	57.67299270629883
34760	57.66646957397461
41101	59.238243103027344
41101	59.238243103027344
41101	59.238243103027344
41101	59.238243103027344
47451	42.757450103759766
47451	42.757450103759766
47451	42.757450103759766
47451	42.757450103759766
47451	42.757450103759766
53892	61.58612060546875
53892	61.58612060546875
53892	61.58612060546875
53892	61.58612060546875
60042	45.73143005371094
60042	45.73143005371094
60042	45.73143005371094
60042	45.73143005371094
66465	36.99863052368164
66465	36.99863052368164
66465	36.99863052368164
66465	36.99863052368164
72772	34.305091857910156
72772	34.305091857910156
72772	34.305091857910156
72772	34.305091857910156
79100	42.30091857910156
79100	42.30091857910156
79100	42.30091857910156
79100	42.30091857910156
79100	42.30091857910156
85594	36.470359802246094
85594	36.470359802246094
85594	36.470359802246094
92078	49.74890899658203
92078	49.74890899658203
92078	49.74890899658203
92078	49.74890899658203
98760	34.81380081176758
98760	34.81380081176758
98760	34.81380081176758
98760	34.81380081176758
105420	44.577056884765625
105420	44.577056884765625
105420	44.577056884765625
105420	44.577056884765625
112025	41.25089645385742
112025	41.25089645385742
112025	41.25089645385742
112025	41.25089645385742
118527	52.82723617553711
118527	52.82723617553711
118527	52.82723617553711
118527	52.82723617553711
124968	46.07708740234375
124968	46.07708740234375
124968	46.07708740234375
124968	46.07708740234375
131326	34.97684860229492
131326	34.97684860229492
131326	34.97684860229492
131326	34.97684860229492
131326	34.97684860229492
137639	46.52057647705078
137639	46.52057647705078
137639	46.52057647705078
137639	46.52057647705078
143927	80.77349853515625
143927	80.77349853515625
143927	80.77349853515625
143927	80.77349853515625
150349	75.82991027832031
150349	75.82991027832031
150349	75.82991027832031
150349	75.82991027832031
156851	77.51255798339844
156851	77.51255798339844
156851	77.51255798339844
156851	77.51255798339844
163261	65.17967987060547
163261	65.17967987060547
163261	65.17967987060547
163261	65.17967987060547
163261	65.17967987060547
169693	66.59492492675781
169693	66.59492492675781
169693	66.59492492675781
169693	66.59492492675781
175979	37.28559494018555
175979	37.266029357910156
175979	37.266029357910156
182226	38.62910079956055
182226	38.62910079956055
182226	38.62910079956055
188597	28.84627914428711
188597	28.84627914428711
188597	28.84627914428711
194849	45.7183837890625
194849	45.7183837890625
194849	45.7183837890625
201077	39.176937103271484
201077	39.176937103271484
201077	39.176937103271484
201077	39.176937103271484
207260	44.557491302490234
207260	44.557491302490234
207260	44.557491302490234
213327	43.33137512207031
213327	43.33137512207031
219289	31.48111915588379
219289	31.48111915588379
219289	31.48111915588379
225278	57.85560607910156
225278	57.85560607910156
225278	57.85560607910156
231288	70.40370178222656
231288	70.40370178222656
231288	70.40370178222656
237293	39.235633850097656
237293	39.235633850097656
237293	39.235633850097656
243405	49.827171325683594
243405	49.827171325683594
243405	49.827171325683594
249395	61.436119079589844
249395	61.436119079589844
255374	70.94502258300781
255374	70.94502258300781
255374	70.94502258300781
261330	82.3387451171875
261330	82.3387451171875
261330	82.3387451171875
261330	82.3387451171875
267655	47.05537033081055
267655	47.05537033081055
267655	47.05537033081055
267655	47.05537033081055
267655	47.05537033081055
273962	47.759735107421875
273962	47.759735107421875
280422	51.261985778808594
286890	77.25167846679688
293377	79.6647720336914
293377	79.6647720336914
293377	79.6647720336914
293377	79.6647720336914
293377	79.6647720336914
299811	71.16676330566406
299811	71.16676330566406
299811	71.16676330566406
306263	48.8945426940918
306263	48.8945426940918
306263	48.8945426940918
306263	48.8945426940918
312753	62.53831481933594
312753	62.53831481933594
312753	62.53831481933594
312753	62.53831481933594
312753	62.53831481933594
319272	39.77695083618164
319272	39.77695083618164
319272	39.77695083618164
319272	39.77695083618164
325868	34.27900695800781
325868	34.27900695800781
325868	34.27900695800781
325868	34.27900695800781
332321	40.41609573364258
332321	40.41609573364258
332321	40.41609573364258
332321	40.41609573364258
332321	40.41609573364258
338507	30.46370506286621
338507	30.45066261291504
338507	30.46370506286621
338507	30.46370506286621
338507	30.46370506286621
344505	31.409378051757812
344505	31.409378051757812
344505	31.409378051757812
344505	31.409378051757812
350682	27.63973045349121
350682	27.63973045349121
350682	27.63973045349121
350682	27.63973045349121
356994	29.446292877197266
356994	29.446292877197266
356994	29.446292877197266
363455	27.417987823486328
363455	27.417987823486328
363455	27.417987823486328
369787	26.12665557861328
369787	26.12665557861328
369787	26.12665557861328
375977	25.076631546020508
375977	25.089675903320312
375977	25.076631546020508
382214	32.74636459350586
382214	32.74636459350586
382214	32.74636459350586
382214	32.74636459350586
382214	32.74636459350586
388421	24.84184455871582
388421	24.84184455871582
388421	24.84184455871582
388421	24.84184455871582
394647	24.528793334960938
394647	24.528793334960938
394647	24.528793334960938
394647	24.528793334960938
400894	24.73749351501465
400894	24.73749351501465
400894	24.73749351501465
400894	24.73749351501465
407099	24.704885482788086
407099	24.704885482788086
407099	24.704885482788086
407099	24.704885482788086
413274	27.93973731994629
413274	27.93973731994629
413274	27.93973731994629
413274	27.93973731994629
413274	27.93973731994629
419536	23.58312225341797
419536	23.58312225341797
419536	23.58312225341797
419536	23.58312225341797
419536	23.58312225341797
426062	24.326616287231445
426062	24.326616287231445
426062	24.326616287231445
432556	23.680950164794922
432556	23.680950164794922
432556	23.680950164794922
432556	23.680950164794922
438691	23.400508880615234
438691	23.400508880615234
438691	23.400508880615234
444897	23.563556671142578
444897	23.563556671142578
444897	23.563556671142578
444897	23.563556671142578
451005	23.107023239135742
451005	23.107023239135742
456800	23.276592254638672
456800	23.276592254638672
456800	23.276592254638672
463047	23.152677536010742
463047	23.152677536010742
463047	23.152677536010742
469873	22.75484275817871
469873	22.75484275817871
476307	22.67005729675293
476307	22.67005729675293
476307	22.67005729675293
476307	22.67005729675293
476307	22.67005729675293
482534	22.591794967651367
482534	22.591794967651367
482534	22.591794967651367
482534	22.591794967651367
488780	22.598318099975586
488780	22.598318099975586
488780	22.598318099975586
488780	22.598318099975586
495131	22.298311233520508
495131	22.298311233520508
495131	22.298311233520508
495131	22.298311233520508
495131	22.298311233520508
501140	22.39613914489746
501140	22.409183502197266
501140	22.39613914489746
501140	22.409183502197266
507449	22.115697860717773
507449	22.115697860717773
507449	22.115697860717773
507449	22.115697860717773
507449	22.115697860717773
514071	22.161352157592773
514071	22.161352157592773
514071	22.161352157592773
514071	22.161352157592773
514071	22.161352157592773
520699	22.011348724365234
520699	22.011348724365234
520699	22.011348724365234
520699	22.011348724365234
520699	22.011348724365234
520699	22.011348724365234
527246	22.109176635742188
527246	22.109176635742188
527246	22.109176635742188
527246	22.109176635742188
527246	22.109176635742188
533629	22.089611053466797
533629	22.089611053466797
533629	22.089611053466797
533629	22.089611053466797
533629	22.089611053466797
539579	21.965694427490234
539579	21.95917320251465
539579	21.965694427490234
539579	21.965694427490234
539579	21.95917320251465
545337	22.070045471191406
545337	22.070045471191406
545337	22.070045471191406
545337	22.070045471191406
545337	22.070045471191406
551183	22.011348724365234
551183	22.011348724365234
551183	22.011348724365234
551183	22.011348724365234
557248	21.822214126586914
557248	21.822214126586914
557248	21.822214126586914
557248	21.822214126586914
563389	22.220048904418945
563389	22.220048904418945
563389	22.220048904418945
563389	22.220048904418945
569368	21.567859649658203
569368	21.567859649658203
569368	21.567859649658203
569368	21.567859649658203
575745	21.45046615600586
575745	21.45046615600586
575745	21.45046615600586
575745	21.45046615600586
581760	21.561338424682617
581760	21.561338424682617
581760	21.561338424682617
581760	21.561338424682617
587757	21.822214126586914
587757	21.822214126586914
587757	21.822214126586914
587757	21.822214126586914
593752	21.796125411987305
593752	21.796125411987305
593752	21.796125411987305
593752	21.796125411987305
599872	21.906997680664062
599872	21.906997680664062
605456	21.95917320251465
605456	21.95917320251465
605456	21.95917320251465
611077	22.50048828125
611077	22.50048828125
617091	21.43090057373047
617091	21.43090057373047
617091	21.43090057373047
623165	21.07219696044922
623165	21.07219696044922
623165	21.07219696044922
623165	21.07219696044922
623165	21.07219696044922
629291	21.51568603515625
629291	21.51568603515625
629291	21.51568603515625
635203	21.763517379760742
635203	21.763517379760742
635203	21.763517379760742
640858	22.03743553161621
640858	22.03743553161621
640858	22.03743553161621
640858	22.03743553161621
647064	21.32655143737793
647064	21.32655143737793
647064	21.32655143737793
647064	21.32655143737793
653276	21.711341857910156
653276	21.711341857910156
653276	21.711341857910156
653276	21.711341857910156
659127	21.254810333251953
659127	21.254810333251953
659127	21.254810333251953
659127	21.254810333251953
664908	21.456987380981445
664908	21.456987380981445
664908	21.456987380981445
664908	21.456987380981445
671147	21.704818725585938
671147	21.704818725585938
671147	21.704818725585938
671147	21.704818725585938
677729	20.81784439086914
677729	20.81784439086914
677729	20.81784439086914
684293	22.14830780029297
684293	22.14830780029297
690852	21.443944931030273
690852	21.443944931030273
690852	21.456987380981445
697377	21.30698585510254
697377	21.30698585510254
697377	21.30698585510254
697377	21.30698585510254
703654	21.222200393676758
703654	21.222200393676758
703654	21.222200393676758
709959	20.654796600341797
709959	20.654796600341797
709959	20.654796600341797
716316	20.693927764892578
716316	20.693927764892578
722653	21.796125411987305
722653	21.796125411987305
722653	21.796125411987305
722653	21.796125411987305
722653	21.796125411987305
728960	20.765668869018555
728960	20.765668869018555
728960	20.765668869018555
728960	20.765668869018555
735251	21.000455856323242
735251	21.000455856323242
735251	21.000455856323242
735251	21.000455856323242
741478	21.00697898864746
741478	21.00697898864746
741478	21.00697898864746
747661	20.811321258544922
747661	20.811321258544922
747661	20.811321258544922
753876	20.746103286743164
753876	20.746103286743164
753876	20.746103286743164
760083	21.587425231933594
760083	21.587425231933594
760083	21.587425231933594
760083	21.587425231933594
760083	21.587425231933594
766382	20.77871322631836
766382	20.77871322631836
766382	20.77871322631836
766382	20.77871322631836
766382	20.77871322631836
772627	20.60914421081543
772627	20.60914421081543
772627	20.60914421081543
772627	20.60914421081543
772627	20.60914421081543
778792	21.033065795898438
778792	21.033065795898438
778792	21.033065795898438
778792	21.033065795898438
778792	21.033065795898438
785019	20.576534271240234
785019	20.576534271240234
785019	20.576534271240234
785019	20.576534271240234
791299	21.424379348754883
791299	21.424379348754883
791299	21.424379348754883
791299	21.424379348754883
797592	21.30698585510254
797592	21.30698585510254
797592	21.30698585510254
797592	21.30698585510254
803808	22.88528060913086
803808	22.88528060913086
803808	22.88528060913086
803808	22.88528060913086
809991	21.906997680664062
809991	21.906997680664062
809991	21.906997680664062
809991	21.906997680664062
816081	20.335224151611328
816081	20.335224151611328
816081	20.335224151611328
816081	20.335224151611328
822131	20.126523971557617
822131	20.126523971557617
828215	20.472183227539062
828215	20.472183227539062
834495	20.96784782409668
834495	20.96784782409668
840861	21.574382781982422
840861	21.574382781982422
840861	21.574382781982422
847099	21.267852783203125
847099	21.267852783203125
853386	20.6678409576416
853386	20.6678409576416
853386	20.6678409576416
853386	20.6678409576416
859628	21.24176597595215
859628	21.24176597595215
859628	21.24176597595215
859628	21.24176597595215
865879	20.909151077270508
865879	20.909151077270508
865879	20.909151077270508
865879	20.909151077270508
865879	20.909151077270508
872190	21.72438621520996
872190	21.72438621520996
872190	21.72438621520996
872190	21.72438621520996
878464	21.052631378173828
878464	21.052631378173828
878464	21.052631378173828
878464	21.052631378173828
878464	21.052631378173828
884845	20.863496780395508
884845	20.863496780395508
884845	20.863496780395508
884845	20.863496780395508
884845	20.863496780395508
891212	21.111328125
891212	21.111328125
891212	21.111328125
891212	21.111328125
897614	20.765668869018555
897614	20.765668869018555
897614	20.765668869018555
897614	20.765668869018555
897614	20.765668869018555
903933	21.267852783203125
903933	21.267852783203125
903933	21.267852783203125
903933	21.267852783203125
910185	20.06130599975586
910185	20.06130599975586
910185	20.06130599975586
910185	20.06130599975586
916293	19.91130256652832
916293	19.91130256652832
916293	19.91130256652832
916293	19.91130256652832
922316	20.315658569335938
922316	20.315658569335938
922316	20.315658569335938
928375	20.485227584838867
928375	20.485227584838867
928375	20.485227584838867
928375	20.485227584838867
934515	20.191743850708008
934515	20.191743850708008
934515	20.191743850708008
940606	20.42000961303711
940606	20.42000961303711
940606	20.42000961303711
940606	20.42000961303711
946342	20.139568328857422
946342	20.139568328857422
951574	20.367834091186523
951574	20.367834091186523
951574	20.367834091186523
951574	20.367834091186523
956778	20.52435874938965
956778	20.52435874938965
956778	20.52435874938965
962017	20.23087501525879
962017	20.23087501525879
962017	20.23087501525879
962017	20.23087501525879
967340	20.126523971557617
967340	20.126523971557617
967340	20.126523971557617
972673	20.106958389282227
972673	20.106958389282227
972673	20.106958389282227
972673	20.106958389282227
977985	20.074350357055664
977985	20.074350357055664
977985	20.074350357055664
983285	20.087392807006836
983285	20.087392807006836
983285	20.087392807006836
988557	20.074350357055664
988557	20.074350357055664
988557	20.074350357055664
993824	20.002609252929688
993824	20.002609252929688
993824	20.002609252929688
999151	20.10043716430664
999151	20.10043716430664
999151	20.10043716430664
1004553	20.12000274658203
1004553	20.12000274658203
1004553	20.12000274658203
1010053	20.328702926635742
1010053	20.328702926635742
1010053	20.328702926635742
1010053	20.328702926635742
1010053	20.328702926635742
1015697	19.917823791503906
1015697	19.917823791503906
1015697	19.917823791503906
1015697	19.917823791503906
1015697	19.917823791503906
1021460	20.335224151611328
1021460	20.335224151611328
1021460	20.335224151611328
1021460	20.335224151611328
1021460	20.335224151611328
1027219	20.217830657958984
1027219	20.217830657958984
1027219	20.217830657958984
1027219	20.217830657958984
1033022	20.517837524414062
1033022	20.517837524414062
1033022	20.517837524414062
1033022	20.517837524414062
1038906	20.12000274658203
1038906	20.12000274658203
1044663	20.276527404785156
1044663	20.276527404785156
1050367	20.093915939331055
1050367	20.093915939331055
1050367	20.093915939331055
1056089	19.813474655151367
1056089	19.813474655151367
1056089	19.813474655151367
1061918	19.937389373779297
1061918	19.937389373779297
1061918	19.937389373779297
1067824	19.99608612060547
1067824	19.99608612060547
1067824	19.99608612060547
1073728	20.074350357055664
1073728	20.074350357055664
1073728	20.074350357055664
1079641	20.009130477905273
1079641	20.009130477905273
1079641	20.009130477905273


==> figures/timit_eval.txt <==
0	100.0
0	100.0
0	100.0
0	100.0
0	100.0
6906	91.8314437866211
6906	91.8314437866211
6906	91.8314437866211
6906	91.8314437866211
6906	91.8314437866211
6906	91.8314437866211
6906	91.8314437866211
14312	89.34951782226562
14312	89.34951782226562
14312	89.34951782226562
14312	89.34951782226562
14312	89.34951782226562
14312	89.34951782226562
14312	89.34951782226562
21585	78.8081283569336
21585	78.8081283569336
21585	78.8081283569336
21585	78.8081283569336
21585	78.8081283569336
21585	78.8081283569336
21585	78.8081283569336
28416	66.42574310302734
28416	66.42574310302734
28416	66.42574310302734
28416	66.42574310302734
28416	66.42574310302734
28416	66.42574310302734
34760	63.04377365112305
34760	63.04377365112305
34760	63.04377365112305
34760	63.04377365112305
34760	63.04377365112305
34760	63.04377365112305
34760	63.04377365112305
41101	61.5027961730957
41101	61.5027961730957
41101	61.5027961730957
41101	61.5027961730957
41101	61.5027961730957
41101	61.5027961730957
41101	61.5027961730957
41101	61.5027961730957
47451	47.90672302246094
47451	47.90672302246094
47451	47.90672302246094
47451	47.90672302246094
47451	47.90672302246094
47451	47.90672302246094
53892	66.53484344482422
53892	66.53484344482422
53892	66.53484344482422
53892	66.53484344482422
53892	66.53484344482422
53892	66.53484344482422
60042	49.52952575683594
60042	49.52952575683594
60042	49.52952575683594
60042	49.52952575683594
60042	49.52952575683594
66465	38.2108268737793
66465	38.2108268737793
66465	38.2108268737793
66465	38.2108268737793
66465	38.2108268737793
72772	39.04268264770508
72772	39.04268264770508
72772	39.04268264770508
72772	39.04268264770508
72772	39.04268264770508
79100	44.429290771484375
79100	44.429290771484375
79100	44.429290771484375
79100	44.429290771484375
79100	44.429290771484375
85594	38.319923400878906
85594	38.319923400878906
85594	38.319923400878906
85594	38.319923400878906
85594	38.319923400878906
85594	38.319923400878906
85594	38.319923400878906
85594	38.319923400878906
92078	49.02495574951172
92078	49.02495574951172
92078	49.02495574951172
92078	49.02495574951172
92078	49.02495574951172
92078	49.02495574951172
98760	35.81071853637695
98760	35.81071853637695
98760	35.81071853637695
98760	35.81071853637695
98760	35.81071853637695
98760	35.81071853637695
98760	35.81071853637695
105420	45.833900451660156
105420	45.833900451660156
105420	45.833900451660156
105420	45.833900451660156
105420	45.833900451660156
105420	45.833900451660156
105420	45.833900451660156
112025	43.7065315246582
112025	43.7065315246582
112025	43.7065315246582
112025	43.7065315246582
112025	43.7065315246582
112025	43.7065315246582
112025	43.7065315246582
118527	52.434200286865234
118527	52.434200286865234
118527	52.434200286865234
118527	52.434200286865234
118527	52.434200286865234
118527	52.434200286865234
118527	52.434200286865234
124968	44.87931442260742
124968	44.87931442260742
124968	44.87931442260742
124968	44.87931442260742
124968	44.87931442260742
124968	44.87931442260742
124968	44.87931442260742
124968	44.87931442260742
131326	35.26523971557617
131326	35.26523971557617
131326	35.26523971557617
131326	35.26523971557617
131326	35.26523971557617
131326	35.26523971557617
137639	45.970272064208984
137639	45.970272064208984
137639	45.970272064208984
137639	45.970272064208984
137639	45.970272064208984
137639	45.970272064208984
143927	83.07649993896484
143927	83.07649993896484
143927	83.07649993896484
143927	83.07649993896484
143927	83.07649993896484
143927	83.07649993896484
143927	83.07649993896484
150349	77.78535461425781
150349	77.78535461425781
150349	77.78535461425781
150349	77.78535461425781
150349	77.78535461425781
156851	76.98077392578125
156851	76.98077392578125
156851	76.98077392578125
156851	76.98077392578125
156851	76.98077392578125
156851	76.98077392578125
156851	76.98077392578125
156851	76.98077392578125
163261	67.40760803222656
163261	67.40760803222656
163261	67.40760803222656
163261	67.40760803222656
163261	67.40760803222656
163261	67.40760803222656
163261	67.40760803222656
163261	67.40760803222656
169693	72.05782318115234
169693	72.05782318115234
169693	72.05782318115234
169693	72.05782318115234
169693	72.05782318115234
169693	72.05782318115234
169693	72.05782318115234
169693	72.05782318115234
169693	72.05782318115234
175979	37.06532287597656
175979	37.06532287597656
175979	37.06532287597656
175979	37.06532287597656
175979	37.06532287597656
175979	37.06532287597656
175979	37.06532287597656
175979	37.06532287597656
182226	37.965362548828125
182226	37.965362548828125
182226	37.965362548828125
182226	37.965362548828125
182226	37.965362548828125
188597	31.269603729248047
188597	31.269603729248047
188597	31.269603729248047
194849	47.647621154785156
194849	47.647621154785156
194849	47.647621154785156
194849	47.647621154785156
194849	47.647621154785156
194849	47.647621154785156
201077	37.610801696777344
201077	37.62443923950195
201077	37.610801696777344
201077	37.62443923950195
201077	37.610801696777344
207260	45.506614685058594
207260	45.506614685058594
207260	45.506614685058594
207260	45.506614685058594
207260	45.506614685058594
207260	45.506614685058594
213327	45.34297180175781
213327	45.34297180175781
213327	45.34297180175781
213327	45.34297180175781
213327	45.34297180175781
219289	32.18328094482422
219289	32.18328094482422
219289	32.18328094482422
225278	61.8846321105957
225278	61.8846321105957
225278	61.8846321105957
225278	61.8846321105957
225278	61.8846321105957
231288	72.18055725097656
231288	72.18055725097656
231288	72.18055725097656
231288	72.18055725097656
231288	72.18055725097656
231288	72.18055725097656
237293	40.05181884765625
237293	40.05181884765625
237293	40.05181884765625
237293	40.05181884765625
237293	40.05181884765625
243405	52.87058639526367
243405	52.87058639526367
243405	52.87058639526367
243405	52.87058639526367
243405	52.87058639526367
249395	64.39383697509766
249395	64.39383697509766
249395	64.39383697509766
249395	64.39383697509766
249395	64.39383697509766
255374	70.54411315917969
255374	70.54411315917969
255374	70.54411315917969
255374	70.54411315917969
261330	84.52202606201172
261330	84.52202606201172
261330	84.52202606201172
261330	84.52202606201172
261330	84.52202606201172
261330	84.52202606201172
267655	50.96140670776367
267655	50.96140670776367
267655	50.96140670776367
267655	50.96140670776367
267655	50.96140670776367
267655	50.96140670776367
267655	50.96140670776367
273962	52.420562744140625
273962	52.420562744140625
273962	52.420562744140625
280422	54.6706657409668
280422	54.6706657409668
280422	54.6706657409668
280422	54.6706657409668
286890	76.24437713623047
286890	76.24437713623047
286890	76.24437713623047
286890	76.24437713623047
293377	75.64434814453125
293377	75.64434814453125
293377	75.64434814453125
293377	75.64434814453125
293377	75.64434814453125
299811	67.21669006347656
299811	67.21669006347656
299811	67.23033142089844
299811	67.21669006347656
306263	55.843448638916016
306263	55.843448638916016
306263	55.843448638916016
312753	60.68457794189453
312753	60.68457794189453
312753	60.68457794189453
312753	60.68457794189453
312753	60.68457794189453
319272	42.80649185180664
319272	42.80649185180664
319272	42.80649185180664
325868	38.10173034667969
325868	38.10173034667969
332321	42.47920227050781
332321	42.47920227050781
332321	42.47920227050781
332321	42.47920227050781
332321	42.47920227050781
332321	42.47920227050781
338507	33.28787612915039
338507	33.28787612915039
338507	33.28787612915039
344505	35.497066497802734
344505	35.497066497802734
344505	35.497066497802734
344505	35.497066497802734
350682	30.165006637573242
350682	30.165006637573242
350682	30.165006637573242
350682	30.165006637573242
350682	30.165006637573242
350682	30.165006637573242
356994	32.82421875
356994	32.82421875
356994	32.82421875
356994	32.82421875
356994	32.82421875
356994	32.82421875
363455	28.51493263244629
363455	28.51493263244629
363455	28.51493263244629
363455	28.51493263244629
363455	28.51493263244629
363455	28.51493263244629
369787	27.2876033782959
369787	27.2876033782959
369787	27.2876033782959
369787	27.2876033782959
369787	27.2876033782959
375977	27.464885711669922
375977	27.464885711669922
375977	27.464885711669922
375977	27.464885711669922
375977	27.464885711669922
382214	38.088096618652344
382214	38.088096618652344
382214	38.088096618652344
382214	38.088096618652344
382214	38.088096618652344
382214	38.088096618652344
388421	27.014863967895508
388421	27.014863967895508
388421	27.014863967895508
388421	27.014863967895508
388421	27.014863967895508
388421	27.014863967895508
388421	27.014863967895508
394647	25.896631240844727
394647	25.896631240844727
394647	25.896631240844727
394647	25.896631240844727
394647	25.896631240844727
394647	25.896631240844727
400894	26.496658325195312
400894	26.496658325195312
400894	26.496658325195312
400894	26.496658325195312
400894	26.496658325195312
407099	25.88299560546875
407099	25.88299560546875
407099	25.88299560546875
407099	25.88299560546875
407099	25.88299560546875
407099	25.88299560546875
407099	25.88299560546875
413274	30.09682273864746
413274	30.09682273864746
413274	30.09682273864746
413274	30.09682273864746
413274	30.09682273864746
413274	30.09682273864746
413274	30.09682273864746
413274	30.09682273864746
419536	25.21478271484375
419536	25.21478271484375
419536	25.21478271484375
419536	25.21478271484375
419536	25.21478271484375
419536	25.21478271484375
426062	26.019365310668945
426062	26.019365310668945
426062	26.019365310668945
426062	26.019365310668945
426062	26.019365310668945
426062	26.019365310668945
426062	26.019365310668945
432556	25.56934356689453
432556	25.56934356689453
432556	25.56934356689453
432556	25.56934356689453
432556	25.56934356689453
432556	25.56934356689453
438691	24.955678939819336
438691	24.955678939819336
438691	24.955678939819336
438691	24.955678939819336
438691	24.955678939819336
438691	24.955678939819336
444897	25.242055892944336
444897	25.242055892944336
444897	25.242055892944336
444897	25.242055892944336
444897	25.242055892944336
444897	25.242055892944336
451005	24.601118087768555
451005	24.601118087768555
451005	24.601118087768555
451005	24.601118087768555
451005	24.601118087768555
456800	24.696577072143555
456800	24.696577072143555
456800	24.696577072143555
456800	24.696577072143555
456800	24.696577072143555
456800	24.696577072143555
463047	25.446611404418945
463047	25.446611404418945
463047	25.446611404418945
463047	25.446611404418945
463047	25.446611404418945
463047	25.446611404418945
469873	23.769262313842773
469873	23.769262313842773
469873	23.769262313842773
469873	23.769262313842773
469873	23.769262313842773
469873	23.769262313842773
476307	23.864721298217773
476307	23.864721298217773
476307	23.864721298217773
476307	23.864721298217773
476307	23.864721298217773
476307	23.864721298217773
482534	24.069276809692383
482534	24.069276809692383
482534	24.069276809692383
482534	24.069276809692383
482534	24.069276809692383
482534	24.069276809692383
488780	23.52379608154297
488780	23.52379608154297
488780	23.52379608154297
488780	23.52379608154297
488780	23.52379608154297
488780	23.52379608154297
495131	23.646530151367188
495131	23.646530151367188
495131	23.646530151367188
495131	23.646530151367188
495131	23.646530151367188
495131	23.646530151367188
495131	23.646530151367188
501140	23.89199447631836
501140	23.89199447631836
501140	23.89199447631836
501140	23.89199447631836
501140	23.89199447631836
501140	23.89199447631836
507449	23.291967391967773
507449	23.291967391967773
507449	23.291967391967773
507449	23.291967391967773
507449	23.291967391967773
507449	23.291967391967773
507449	23.291967391967773
514071	24.028364181518555
514071	24.028364181518555
514071	24.028364181518555
514071	24.028364181518555
514071	24.028364181518555
514071	24.028364181518555
520699	23.155597686767578
520699	23.155597686767578
520699	23.155597686767578
520699	23.155597686767578
520699	23.155597686767578
520699	23.155597686767578
520699	23.155597686767578
527246	23.305604934692383
527246	23.305604934692383
527246	23.305604934692383
527246	23.305604934692383
527246	23.305604934692383
527246	23.305604934692383
533629	23.223783493041992
533629	23.223783493041992
533629	23.223783493041992
533629	23.223783493041992
533629	23.223783493041992
539579	23.305604934692383
539579	23.305604934692383
539579	23.305604934692383
539579	23.305604934692383
539579	23.305604934692383
539579	23.305604934692383
545337	23.291967391967773
545337	23.291967391967773
545337	23.291967391967773
545337	23.291967391967773
545337	23.291967391967773
551183	22.610118865966797
551183	22.610118865966797
551183	22.610118865966797
551183	22.610118865966797
551183	22.610118865966797
551183	22.610118865966797
557248	22.446474075317383
557248	22.446474075317383
557248	22.446474075317383
557248	22.446474075317383
557248	22.446474075317383
557248	22.446474075317383
563389	22.637392044067383
563389	22.637392044067383
563389	22.637392044067383
563389	22.637392044067383
563389	22.637392044067383
563389	22.637392044067383
569368	22.7601261138916
569368	22.7601261138916
569368	22.7601261138916
569368	22.7601261138916
569368	22.7601261138916
575745	22.5692081451416
575745	22.5692081451416
575745	22.5692081451416
575745	22.5692081451416
575745	22.5692081451416
581760	22.732851028442383
581760	22.732851028442383
581760	22.732851028442383
581760	22.732851028442383
581760	22.732851028442383
581760	22.732851028442383
587757	22.310104370117188
587757	22.310104370117188
587757	22.310104370117188
587757	22.310104370117188
587757	22.310104370117188
587757	22.310104370117188
587757	22.310104370117188
593752	22.801036834716797
593752	22.801036834716797
593752	22.801036834716797
593752	22.801036834716797
593752	22.801036834716797
599872	22.555570602416992
599872	22.555570602416992
599872	22.555570602416992
599872	22.555570602416992
605456	22.787399291992188
605456	22.787399291992188
605456	22.787399291992188
611077	23.851083755493164
611077	23.851083755493164
611077	23.851083755493164
611077	23.851083755493164
617091	22.228282928466797
617091	22.228282928466797
617091	22.228282928466797
617091	22.228282928466797
617091	22.228282928466797
617091	22.228282928466797
617091	22.228282928466797
623165	21.64189338684082
623165	21.64189338684082
623165	21.64189338684082
623165	21.64189338684082
623165	21.64189338684082
623165	21.64189338684082
629291	22.814672470092773
629291	22.814672470092773
629291	22.814672470092773
629291	22.814672470092773
629291	22.814672470092773
629291	22.814672470092773
635203	22.432838439941406
635203	22.432838439941406
635203	22.432838439941406
635203	22.432838439941406
640858	23.496522903442383
640858	23.496522903442383
640858	23.496522903442383
640858	23.496522903442383
640858	23.496522903442383
640858	23.496522903442383
647064	22.9510440826416
647064	22.9510440826416
647064	22.9510440826416
647064	22.9510440826416
647064	22.9510440826416
647064	22.9510440826416
647064	22.9510440826416
653276	22.678302764892578
653276	22.678302764892578
653276	22.678302764892578
653276	22.678302764892578
653276	22.678302764892578
653276	22.678302764892578
659127	23.060138702392578
659127	23.060138702392578
659127	23.060138702392578
659127	23.060138702392578
659127	23.060138702392578
659127	23.060138702392578
664908	22.637392044067383
664908	22.637392044067383
664908	22.637392044067383
664908	22.637392044067383
664908	22.637392044067383
664908	22.637392044067383
671147	23.223783493041992
671147	23.223783493041992
671147	23.223783493041992
671147	23.223783493041992
671147	23.223783493041992
677729	21.887357711791992
677729	21.887357711791992
677729	21.887357711791992
677729	21.887357711791992
677729	21.887357711791992
677729	21.887357711791992
684293	22.364652633666992
684293	22.364652633666992
684293	22.364652633666992
684293	22.364652633666992
684293	22.364652633666992
684293	22.364652633666992
690852	22.405563354492188
690852	22.405563354492188
690852	22.405563354492188
690852	22.405563354492188
690852	22.405563354492188
690852	22.405563354492188
697377	22.078275680541992
697377	22.078275680541992
697377	22.078275680541992
697377	22.078275680541992
697377	22.078275680541992
697377	22.078275680541992
697377	22.078275680541992
703654	22.4737491607666
703654	22.4737491607666
703654	22.4737491607666
703654	22.4737491607666
703654	22.4737491607666
703654	22.4737491607666
709959	21.669166564941406
709959	21.669166564941406
709959	21.669166564941406
709959	21.669166564941406
709959	21.669166564941406
716316	21.7100772857666
716316	21.7100772857666
716316	21.7100772857666
716316	21.7100772857666
716316	21.7100772857666
722653	21.64189338684082
722653	21.64189338684082
722653	21.64189338684082
722653	21.64189338684082
722653	21.64189338684082
722653	21.64189338684082
722653	21.64189338684082
728960	21.887357711791992
728960	21.887357711791992
728960	21.887357711791992
728960	21.887357711791992
728960	21.887357711791992
728960	21.887357711791992
735251	21.81917381286621
735251	21.81917381286621
735251	21.81917381286621
735251	21.81917381286621
735251	21.81917381286621
735251	21.81917381286621
735251	21.81917381286621
741478	22.29646873474121
741478	22.29646873474121
741478	22.29646873474121
741478	22.29646873474121
741478	22.29646873474121
741478	22.29646873474121
741478	22.29646873474121
747661	21.81917381286621
747661	21.81917381286621
747661	21.81917381286621
747661	21.81917381286621
747661	21.81917381286621
747661	21.81917381286621
747661	21.81917381286621
747661	21.81917381286621
753876	21.8055362701416
753876	21.8055362701416
753876	21.8055362701416
753876	21.8055362701416
753876	21.8055362701416
753876	21.8055362701416
753876	21.8055362701416
760083	22.3782901763916
760083	22.3782901763916
760083	22.3782901763916
760083	22.3782901763916
760083	22.3782901763916
760083	22.3782901763916
766382	21.969181060791016
766382	21.969181060791016
766382	21.969181060791016
766382	21.969181060791016
766382	21.969181060791016
766382	21.969181060791016
772627	22.637392044067383
772627	22.637392044067383
772627	22.637392044067383
772627	22.637392044067383
772627	22.637392044067383
772627	22.637392044067383
778792	22.146461486816406
778792	22.146461486816406
778792	22.146461486816406
778792	22.146461486816406
778792	22.146461486816406
778792	22.146461486816406
785019	22.896495819091797
785019	22.896495819091797
785019	22.896495819091797
785019	22.896495819091797
785019	22.896495819091797
791299	23.346515655517578
791299	23.346515655517578
791299	23.346515655517578
791299	23.346515655517578
791299	23.346515655517578
797592	22.705577850341797
797592	22.705577850341797
797592	22.705577850341797
797592	22.705577850341797
797592	22.705577850341797
803808	24.219282150268555
803808	24.219282150268555
803808	24.219282150268555
803808	24.219282150268555
803808	24.219282150268555
803808	24.219282150268555
803808	24.219282150268555
809991	22.160099029541016
809991	22.160099029541016
809991	22.160099029541016
809991	22.160099029541016
809991	22.160099029541016
809991	22.160099029541016
816081	21.8055362701416
816081	21.8055362701416
816081	21.8055362701416
816081	21.8055362701416
816081	21.8055362701416
816081	21.8055362701416
822131	21.846446990966797
822131	21.846446990966797
822131	21.846446990966797
822131	21.846446990966797
828215	22.214645385742188
828215	22.214645385742188
834495	22.39192771911621
834495	22.39192771911621
840861	22.39192771911621
840861	22.39192771911621
847099	21.6146183013916
847099	21.6146183013916
847099	21.6146183013916
847099	21.6146183013916
847099	21.6146183013916
847099	21.6146183013916
853386	21.53279685974121
853386	21.53279685974121
853386	21.53279685974121
853386	21.53279685974121
853386	21.53279685974121
853386	21.53279685974121
859628	22.3782901763916
859628	22.3782901763916
859628	22.3782901763916
859628	22.3782901763916
859628	22.3782901763916
859628	22.3782901763916
865879	21.34187889099121
865879	21.34187889099121
865879	21.34187889099121
865879	21.34187889099121
865879	21.34187889099121
865879	21.34187889099121
872190	21.041866302490234
872190	21.041866302490234
872190	21.041866302490234
872190	21.041866302490234
872190	21.041866302490234
872190	21.041866302490234
878464	21.06913948059082
878464	21.06913948059082
878464	21.06913948059082
878464	21.06913948059082
878464	21.06913948059082
878464	21.06913948059082
878464	21.06913948059082
878464	21.06913948059082
884845	22.01009178161621
884845	22.01009178161621
884845	22.01009178161621
884845	22.01009178161621
884845	22.01009178161621
884845	22.01009178161621
884845	22.01009178161621
891212	21.491886138916016
891212	21.491886138916016
891212	21.491886138916016
891212	21.491886138916016
891212	21.491886138916016
891212	21.491886138916016
891212	21.491886138916016
897614	22.637392044067383
897614	22.637392044067383
897614	22.637392044067383
897614	22.637392044067383
897614	22.637392044067383
897614	22.637392044067383
897614	22.637392044067383
903933	22.651029586791992
903933	22.651029586791992
903933	22.651029586791992
903933	22.651029586791992
903933	22.651029586791992
903933	22.651029586791992
903933	22.651029586791992
910185	21.873722076416016
910185	21.873722076416016
910185	21.873722076416016
910185	21.873722076416016
910185	21.873722076416016
910185	21.873722076416016
916293	20.97368049621582
916293	20.97368049621582
916293	20.97368049621582
916293	20.97368049621582
916293	20.97368049621582
922316	21.505523681640625
922316	21.505523681640625
922316	21.505523681640625
922316	21.505523681640625
922316	21.505523681640625
922316	21.505523681640625
928375	21.34187889099121
928375	21.34187889099121
928375	21.34187889099121
928375	21.34187889099121
928375	21.34187889099121
934515	21.15096092224121
934515	21.15096092224121
934515	21.15096092224121
934515	21.15096092224121
934515	21.15096092224121
934515	21.15096092224121
934515	21.15096092224121
940606	21.16459846496582
940606	21.16459846496582
940606	21.16459846496582
940606	21.16459846496582
940606	21.16459846496582
946342	21.54643440246582
946342	21.54643440246582
946342	21.54643440246582
946342	21.54643440246582
946342	21.54643440246582
951574	21.300968170166016
951574	21.300968170166016
951574	21.300968170166016
951574	21.300968170166016
951574	21.300968170166016
956778	21.17823600769043
956778	21.17823600769043
956778	21.17823600769043
956778	21.17823600769043
956778	21.17823600769043
962017	21.110050201416016
962017	21.110050201416016
962017	21.110050201416016
962017	21.110050201416016
962017	21.110050201416016
967340	21.05550193786621
967340	21.05550193786621
967340	21.05550193786621
967340	21.05550193786621
972673	21.36915397644043
972673	21.36915397644043
972673	21.36915397644043
972673	21.36915397644043
972673	21.36915397644043
977985	21.34187889099121
977985	21.34187889099121
977985	21.34187889099121
977985	21.34187889099121
977985	21.34187889099121
983285	21.26005744934082
983285	21.26005744934082
983285	21.26005744934082
983285	21.26005744934082
988557	20.946407318115234
988557	20.946407318115234
988557	20.946407318115234
988557	20.946407318115234
993824	21.110050201416016
993824	21.110050201416016
993824	21.110050201416016
993824	21.110050201416016
993824	21.110050201416016
993824	21.110050201416016
993824	21.110050201416016
999151	20.97368049621582
999151	20.97368049621582
999151	20.97368049621582
999151	20.97368049621582
999151	20.97368049621582
999151	20.97368049621582
999151	20.97368049621582
1004553	21.573707580566406
1004553	21.573707580566406
1004553	21.573707580566406
1004553	21.573707580566406
1004553	21.573707580566406
1004553	21.573707580566406
1004553	21.573707580566406
1010053	21.000953674316406
1010053	21.000953674316406
1010053	21.000953674316406
1010053	21.000953674316406
1010053	21.000953674316406
1010053	21.000953674316406
1010053	21.000953674316406
1015697	21.287330627441406
1015697	21.287330627441406
1015697	21.287330627441406
1015697	21.287330627441406
1015697	21.287330627441406
1015697	21.287330627441406
1021460	21.028228759765625
1021460	21.028228759765625
1021460	21.028228759765625
1021460	21.028228759765625
1021460	21.028228759765625
1021460	21.028228759765625
1027219	21.08277702331543
1027219	21.08277702331543
1027219	21.08277702331543
1027219	21.08277702331543
1033022	20.850948333740234
1033022	20.850948333740234
1033022	20.850948333740234
1033022	20.850948333740234
1033022	20.850948333740234
1038906	20.98731803894043
1038906	20.98731803894043
1038906	20.98731803894043
1038906	20.98731803894043
1038906	20.98731803894043
1044663	21.27369499206543
1044663	21.27369499206543
1044663	21.27369499206543
1044663	21.27369499206543
1044663	21.27369499206543
1050367	21.123687744140625
1050367	21.123687744140625
1050367	21.123687744140625
1050367	21.123687744140625
1050367	21.123687744140625
1050367	21.123687744140625
1056089	21.491886138916016
1056089	21.491886138916016
1056089	21.491886138916016
1056089	21.491886138916016
1056089	21.491886138916016
1056089	21.491886138916016
1061918	21.410064697265625
1061918	21.410064697265625
1061918	21.410064697265625
1061918	21.410064697265625
1061918	21.410064697265625
1061918	21.410064697265625
1067824	21.64189338684082
1067824	21.64189338684082
1067824	21.64189338684082
1067824	21.64189338684082
1067824	21.64189338684082
1067824	21.64189338684082
1067824	21.64189338684082
1073728	21.314605712890625
1073728	21.314605712890625
1073728	21.314605712890625
1079641	21.26005744934082
1079641	21.26005744934082


==> figures/timit_train.txt <==
0	100.0
14312	88.57318878173828
28416	60.42745590209961
34760	58.027740478515625
47451	40.57889938354492
60042	41.25003433227539
66465	30.102455139160156
79100	36.67734909057617
92078	44.70369338989258
105420	39.23872756958008
118527	45.562381744384766
124968	39.06026840209961
131326	27.12188148498535
143927	78.40676879882812
150349	73.2231369018554
163261	58.64079284667969
175979	29.294851303100586
182226	32.31111526489258
194849	39.894466400146484
207260	38.503204345703125
219289	26.08543586730957
225278	56.836631774902344
237293	33.323768615722656
249395	59.6506462097168
255374	69.32718658447266
267655	42.96741485595703
273962	45.02631378173828
286890	76.18131256103516
293377	77.53688049316406
306263	48.401588439941406
319272	36.04890441894531
332321	37.85166549682617
344505	28.431962966918945
356994	25.272933959960938
363455	22.383338928222656
369787	21.301403045654297
382214	32.792598724365234
388421	20.223665237426758
394647	19.558128356933594
407099	19.401365280151367
413274	23.23293113708496
426062	18.90098762512207
432556	18.158470153808594
444897	17.68468475341797
456800	17.10102653503418
469873	16.245136260986328
482534	16.002994537353516
495131	15.611090660095215
507449	14.963048934936523
527246	14.709711074829102
539579	14.426980018615723
551183	13.824426651000977
563389	13.874114990234375
581760	13.300254821777344
593752	13.060213088989258
605456	13.282758712768555
617091	12.39327621459961
635203	12.778882026672363
647064	12.489852905273438
659127	12.440164566040039
671147	12.431766510009766
684293	11.737536430358887
703654	10.766873359680176
716316	10.374268531799316
728960	10.337177276611328
747661	9.942474365234375
760083	9.81440544128418
772627	9.448394775390625
785019	9.864092826843262
797592	9.918680191040039
809991	10.256697654724121
822131	8.768160820007324
828215	8.551213264465332
840861	9.297931671142578
847099	8.730369567871094
859628	8.93262004852295
865879	8.597402572631836
878464	8.22369384765625
884845	8.005346298217773
897614	7.5826497077941895
903933	7.894073963165283
916293	7.28242301940918
928375	7.063376426696777
934515	7.021386623382568
946342	6.805139541625977
962017	6.58259391784668
972673	6.437729358673096
983285	6.263471603393555
993824	6.228480339050293
999151	5.980740547180176
1010053	5.8099822998046875
1015697	5.835875988006592
1027219	5.77569055557251
1038906	5.5321502685546875
1050367	5.4481706619262695
1061918	5.350194454193115

